Energy-aware Trajectory Optimization for UAV-mounted RIS and Full-duplex Relay

In the evolving landscape of sixth-generation (6G) wireless networks, unmanned aerial vehicles (UAVs) have emerged as transformative tools for dynamic and adaptive connectivity. However, dynamically adjusting their position to offer favorable communication channels introduces operational challenges in terms of energy consumption, especially when integrating advanced communication technologies like reconfigurable intelligent surfaces (RISs) and full-duplex relays (FDRs). To this end, by recognizing the pivotal role of UAV mobility, the paper introduces an energy-aware trajectory design for UAV-mounted RISs and UAV-mounted FDRs using the decode and forward (DF) protocol, aiming to maximize the network minimum rate and enhance user fairness, while taking into consideration the available on-board energy. Specifically, this work highlights their distinct energy consumption characteristics and their associated integration challenges by developing appropriate energy consumption models for both UAV-mounted RISs and FDRs that capture the intricate relationship between key factors such as weight, and their operational characteristics. Furthermore, a joint time-division multiple access (TDMA) user scheduling-UAV trajectory optimization problem is formulated, considering the power dynamics of both systems, while assuring that the UAV energy is not depleted mid-air. Finally, simulation results underscore the importance of energy considerations in determining the optimal trajectory and scheduling and provide insights into the performance comparison of UAV-mounted RISs and FDRs in UAV-assisted wireless networks.

==> BS.dat <==
   7.5000000e+01   0.0000000e+01



==> CIRCLE.dat <==
   7.5000000e+01   0.0000000e+00
   7.4218750e+01   1.0797090e+01
   7.3437500e+01   1.5229366e+01
   7.2656250e+01   1.8602939e+01
   7.1875000e+01   2.1423921e+01
   7.1093750e+01   2.3888883e+01
   7.0312500e+01   2.6098895e+01
   6.9531250e+01   2.8114147e+01
   6.8750000e+01   2.9973947e+01
   6.7968750e+01   3.1705662e+01
   6.7187500e+01   3.3329264e+01
   6.6406250e+01   3.4859862e+01
   6.5625000e+01   3.6309219e+01
   6.4843750e+01   3.7686710e+01
   6.4062500e+01   3.8999950e+01
   6.3281250e+01   4.0255228e+01
   6.2500000e+01   4.1457810e+01
   6.1718750e+01   4.2612157e+01
   6.0937500e+01   4.3722089e+01
   6.0156250e+01   4.4790910e+01
   5.9375000e+01   4.5821495e+01
   5.8593750e+01   4.6816370e+01
   5.7812500e+01   4.7777765e+01
   5.7031250e+01   4.8707664e+01
   5.6250000e+01   4.9607837e+01
   5.5468750e+01   5.0479875e+01
   5.4687500e+01   5.1325212e+01
   5.3906250e+01   5.2145146e+01
   5.3125000e+01   5.2940857e+01
   5.2343750e+01   5.3713423e+01
   5.1562500e+01   5.4463828e+01
   5.0781250e+01   5.5192976e+01
   5.0000000e+01   5.5901699e+01
   4.9218750e+01   5.6590765e+01
   4.8437500e+01   5.7260882e+01
   4.7656250e+01   5.7912709e+01
   4.6875000e+01   5.8546856e+01
   4.6093750e+01   5.9163893e+01
   4.5312500e+01   5.9764348e+01
   4.4531250e+01   6.0348718e+01
   4.3750000e+01   6.0917465e+01
   4.2968750e+01   6.1471022e+01
   4.2187500e+01   6.2009796e+01
   4.1406250e+01   6.2534170e+01
   4.0625000e+01   6.3044503e+01
   3.9843750e+01   6.3541133e+01
   3.9062500e+01   6.4024379e+01
   3.8281250e+01   6.4494542e+01
   3.7500000e+01   6.4951905e+01
   3.6718750e+01   6.5396738e+01
   3.5937500e+01   6.5829295e+01
   3.5156250e+01   6.6249816e+01
   3.4375000e+01   6.6658528e+01
   3.3593750e+01   6.7055648e+01
   3.2812500e+01   6.7441381e+01
   3.2031250e+01   6.7815920e+01
   3.1250000e+01   6.8179451e+01
   3.0468750e+01   6.8532148e+01
   2.9687500e+01   6.8874178e+01
   2.8906250e+01   6.9205699e+01
   2.8125000e+01   6.9526861e+01
   2.7343750e+01   6.9837807e+01
   2.6562500e+01   7.0138674e+01
   2.5781250e+01   7.0429590e+01
   2.5000000e+01   7.0710678e+01
   2.4218750e+01   7.0982055e+01
   2.3437500e+01   7.1243832e+01
   2.2656250e+01   7.1496114e+01
   2.1875000e+01   7.1739002e+01
   2.1093750e+01   7.1972590e+01
   2.0312500e+01   7.2196969e+01
   1.9531250e+01   7.2412225e+01
   1.8750000e+01   7.2618438e+01
   1.7968750e+01   7.2815685e+01
   1.7187500e+01   7.3004040e+01
   1.6406250e+01   7.3183570e+01
   1.5625000e+01   7.3354341e+01
   1.4843750e+01   7.3516414e+01
   1.4062500e+01   7.3669845e+01
   1.3281250e+01   7.3814690e+01
   1.2500000e+01   7.3950997e+01
   1.1718750e+01   7.4078815e+01
   1.0937500e+01   7.4198188e+01
   1.0156250e+01   7.4309155e+01
   9.3750000e+00   7.4411756e+01
   8.5937500e+00   7.4506023e+01
   7.8125000e+00   7.4591989e+01
   7.0312500e+00   7.4669683e+01
   6.2500000e+00   7.4739130e+01
   5.4687500e+00   7.4800353e+01
   4.6875000e+00   7.4853372e+01
   3.9062500e+00   7.4898206e+01
   3.1250000e+00   7.4934868e+01
   2.3437500e+00   7.4963370e+01
   1.5625000e+00   7.4983722e+01
   7.8125000e-01   7.4995931e+01
   0.0000000e+00   7.5000000e+01
  -7.8125000e-01   7.4995931e+01
  -1.5625000e+00   7.4983722e+01
  -2.3437500e+00   7.4963370e+01
  -3.1250000e+00   7.4934868e+01
  -3.9062500e+00   7.4898206e+01
  -4.6875000e+00   7.4853372e+01
  -5.4687500e+00   7.4800353e+01
  -6.2500000e+00   7.4739130e+01
  -7.0312500e+00   7.4669683e+01
  -7.8125000e+00   7.4591989e+01
  -8.5937500e+00   7.4506023e+01
  -9.3750000e+00   7.4411756e+01
  -1.0156250e+01   7.4309155e+01
  -1.0937500e+01   7.4198188e+01
  -1.1718750e+01   7.4078815e+01
  -1.2500000e+01   7.3950997e+01
  -1.3281250e+01   7.3814690e+01
  -1.4062500e+01   7.3669845e+01
  -1.4843750e+01   7.3516414e+01
  -1.5625000e+01   7.3354341e+01
  -1.6406250e+01   7.3183570e+01
  -1.7187500e+01   7.3004040e+01
  -1.7968750e+01   7.2815685e+01
  -1.8750000e+01   7.2618438e+01
  -1.9531250e+01   7.2412225e+01
  -2.0312500e+01   7.2196969e+01
  -2.1093750e+01   7.1972590e+01
  -2.1875000e+01   7.1739002e+01
  -2.2656250e+01   7.1496114e+01
  -2.3437500e+01   7.1243832e+01
  -2.4218750e+01   7.0982055e+01
  -2.5000000e+01   7.0710678e+01
  -2.5781250e+01   7.0429590e+01
  -2.6562500e+01   7.0138674e+01
  -2.7343750e+01   6.9837807e+01
  -2.8125000e+01   6.9526861e+01
  -2.8906250e+01   6.9205699e+01
  -2.9687500e+01   6.8874178e+01
  -3.0468750e+01   6.8532148e+01
  -3.1250000e+01   6.8179451e+01
  -3.2031250e+01   6.7815920e+01
  -3.2812500e+01   6.7441381e+01
  -3.3593750e+01   6.7055648e+01
  -3.4375000e+01   6.6658528e+01
  -3.5156250e+01   6.6249816e+01
  -3.5937500e+01   6.5829295e+01
  -3.6718750e+01   6.5396738e+01
  -3.7500000e+01   6.4951905e+01
  -3.8281250e+01   6.4494542e+01
  -3.9062500e+01   6.4024379e+01
  -3.9843750e+01   6.3541133e+01
  -4.0625000e+01   6.3044503e+01
  -4.1406250e+01   6.2534170e+01
  -4.2187500e+01   6.2009796e+01
  -4.2968750e+01   6.1471022e+01
  -4.3750000e+01   6.0917465e+01
  -4.4531250e+01   6.0348718e+01
  -4.5312500e+01   5.9764348e+01
  -4.6093750e+01   5.9163893e+01
  -4.6875000e+01   5.8546856e+01
  -4.7656250e+01   5.7912709e+01
  -4.8437500e+01   5.7260882e+01
  -4.9218750e+01   5.6590765e+01
  -5.0000000e+01   5.5901699e+01
  -5.0781250e+01   5.5192976e+01
  -5.1562500e+01   5.4463828e+01
  -5.2343750e+01   5.3713423e+01
  -5.3125000e+01   5.2940857e+01
  -5.3906250e+01   5.2145146e+01
  -5.4687500e+01   5.1325212e+01
  -5.5468750e+01   5.0479875e+01
  -5.6250000e+01   4.9607837e+01
  -5.7031250e+01   4.8707664e+01
  -5.7812500e+01   4.7777765e+01
  -5.8593750e+01   4.6816370e+01
  -5.9375000e+01   4.5821495e+01
  -6.0156250e+01   4.4790910e+01
  -6.0937500e+01   4.3722089e+01
  -6.1718750e+01   4.2612157e+01
  -6.2500000e+01   4.1457810e+01
  -6.3281250e+01   4.0255228e+01
  -6.4062500e+01   3.8999950e+01
  -6.4843750e+01   3.7686710e+01
  -6.5625000e+01   3.6309219e+01
  -6.6406250e+01   3.4859862e+01
  -6.7187500e+01   3.3329264e+01
  -6.7968750e+01   3.1705662e+01
  -6.8750000e+01   2.9973947e+01
  -6.9531250e+01   2.8114147e+01
  -7.0312500e+01   2.6098895e+01
  -7.1093750e+01   2.3888883e+01
  -7.1875000e+01   2.1423921e+01
  -7.2656250e+01   1.8602939e+01
  -7.3437500e+01   1.5229366e+01
  -7.4218750e+01   1.0797090e+01
  -7.5000000e+01   0.0000000e+00
  -7.4218750e+01  -1.0797090e+01
  -7.3437500e+01  -1.5229366e+01
  -7.2656250e+01  -1.8602939e+01
  -7.1875000e+01  -2.1423921e+01
  -7.1093750e+01  -2.3888883e+01
  -7.0312500e+01  -2.6098895e+01
  -6.9531250e+01  -2.8114147e+01
  -6.8750000e+01  -2.9973947e+01
  -6.7968750e+01  -3.1705662e+01
  -6.7187500e+01  -3.3329264e+01
  -6.6406250e+01  -3.4859862e+01
  -6.5625000e+01  -3.6309219e+01
  -6.4843750e+01  -3.7686710e+01
  -6.4062500e+01  -3.8999950e+01
  -6.3281250e+01  -4.0255228e+01
  -6.2500000e+01  -4.1457810e+01
  -6.1718750e+01  -4.2612157e+01
  -6.0937500e+01  -4.3722089e+01
  -6.0156250e+01  -4.4790910e+01
  -5.9375000e+01  -4.5821495e+01
  -5.8593750e+01  -4.6816370e+01
  -5.7812500e+01  -4.7777765e+01
  -5.7031250e+01  -4.8707664e+01
  -5.6250000e+01  -4.9607837e+01
  -5.5468750e+01  -5.0479875e+01
  -5.4687500e+01  -5.1325212e+01
  -5.3906250e+01  -5.2145146e+01
  -5.3125000e+01  -5.2940857e+01
  -5.2343750e+01  -5.3713423e+01
  -5.1562500e+01  -5.4463828e+01
  -5.0781250e+01  -5.5192976e+01
  -5.0000000e+01  -5.5901699e+01
  -4.9218750e+01  -5.6590765e+01
  -4.8437500e+01  -5.7260882e+01
  -4.7656250e+01  -5.7912709e+01
  -4.6875000e+01  -5.8546856e+01
  -4.6093750e+01  -5.9163893e+01
  -4.5312500e+01  -5.9764348e+01
  -4.4531250e+01  -6.0348718e+01
  -4.3750000e+01  -6.0917465e+01
  -4.2968750e+01  -6.1471022e+01
  -4.2187500e+01  -6.2009796e+01
  -4.1406250e+01  -6.2534170e+01
  -4.0625000e+01  -6.3044503e+01
  -3.9843750e+01  -6.3541133e+01
  -3.9062500e+01  -6.4024379e+01
  -3.8281250e+01  -6.4494542e+01
  -3.7500000e+01  -6.4951905e+01
  -3.6718750e+01  -6.5396738e+01
  -3.5937500e+01  -6.5829295e+01
  -3.5156250e+01  -6.6249816e+01
  -3.4375000e+01  -6.6658528e+01
  -3.3593750e+01  -6.7055648e+01
  -3.2812500e+01  -6.7441381e+01
  -3.2031250e+01  -6.7815920e+01
  -3.1250000e+01  -6.8179451e+01
  -3.0468750e+01  -6.8532148e+01
  -2.9687500e+01  -6.8874178e+01
  -2.8906250e+01  -6.9205699e+01
  -2.8125000e+01  -6.9526861e+01
  -2.7343750e+01  -6.9837807e+01
  -2.6562500e+01  -7.0138674e+01
  -2.5781250e+01  -7.0429590e+01
  -2.5000000e+01  -7.0710678e+01
  -2.4218750e+01  -7.0982055e+01
  -2.3437500e+01  -7.1243832e+01
  -2.2656250e+01  -7.1496114e+01
  -2.1875000e+01  -7.1739002e+01
  -2.1093750e+01  -7.1972590e+01
  -2.0312500e+01  -7.2196969e+01
  -1.9531250e+01  -7.2412225e+01
  -1.8750000e+01  -7.2618438e+01
  -1.7968750e+01  -7.2815685e+01
  -1.7187500e+01  -7.3004040e+01
  -1.6406250e+01  -7.3183570e+01
  -1.5625000e+01  -7.3354341e+01
  -1.4843750e+01  -7.3516414e+01
  -1.4062500e+01  -7.3669845e+01
  -1.3281250e+01  -7.3814690e+01
  -1.2500000e+01  -7.3950997e+01
  -1.1718750e+01  -7.4078815e+01
  -1.0937500e+01  -7.4198188e+01
  -1.0156250e+01  -7.4309155e+01
  -9.3750000e+00  -7.4411756e+01
  -8.5937500e+00  -7.4506023e+01
  -7.8125000e+00  -7.4591989e+01
  -7.0312500e+00  -7.4669683e+01
  -6.2500000e+00  -7.4739130e+01
  -5.4687500e+00  -7.4800353e+01
  -4.6875000e+00  -7.4853372e+01
  -3.9062500e+00  -7.4898206e+01
  -3.1250000e+00  -7.4934868e+01
  -2.3437500e+00  -7.4963370e+01
  -1.5625000e+00  -7.4983722e+01
  -7.8125000e-01  -7.4995931e+01
   0.0000000e+00  -7.5000000e+01
   7.8125000e-01  -7.4995931e+01
   1.5625000e+00  -7.4983722e+01
   2.3437500e+00  -7.4963370e+01
   3.1250000e+00  -7.4934868e+01
   3.9062500e+00  -7.4898206e+01
   4.6875000e+00  -7.4853372e+01
   5.4687500e+00  -7.4800353e+01
   6.2500000e+00  -7.4739130e+01
   7.0312500e+00  -7.4669683e+01
   7.8125000e+00  -7.4591989e+01
   8.5937500e+00  -7.4506023e+01
   9.3750000e+00  -7.4411756e+01
   1.0156250e+01  -7.4309155e+01
   1.0937500e+01  -7.4198188e+01
   1.1718750e+01  -7.4078815e+01
   1.2500000e+01  -7.3950997e+01
   1.3281250e+01  -7.3814690e+01
   1.4062500e+01  -7.3669845e+01
   1.4843750e+01  -7.3516414e+01
   1.5625000e+01  -7.3354341e+01
   1.6406250e+01  -7.3183570e+01
   1.7187500e+01  -7.3004040e+01
   1.7968750e+01  -7.2815685e+01
   1.8750000e+01  -7.2618438e+01
   1.9531250e+01  -7.2412225e+01
   2.0312500e+01  -7.2196969e+01
   2.1093750e+01  -7.1972590e+01
   2.1875000e+01  -7.1739002e+01
   2.2656250e+01  -7.1496114e+01
   2.3437500e+01  -7.1243832e+01
   2.4218750e+01  -7.0982055e+01
   2.5000000e+01  -7.0710678e+01
   2.5781250e+01  -7.0429590e+01
   2.6562500e+01  -7.0138674e+01
   2.7343750e+01  -6.9837807e+01
   2.8125000e+01  -6.9526861e+01
   2.8906250e+01  -6.9205699e+01
   2.9687500e+01  -6.8874178e+01
   3.0468750e+01  -6.8532148e+01
   3.1250000e+01  -6.8179451e+01
   3.2031250e+01  -6.7815920e+01
   3.2812500e+01  -6.7441381e+01
   3.3593750e+01  -6.7055648e+01
   3.4375000e+01  -6.6658528e+01
   3.5156250e+01  -6.6249816e+01
   3.5937500e+01  -6.5829295e+01
   3.6718750e+01  -6.5396738e+01
   3.7500000e+01  -6.4951905e+01
   3.8281250e+01  -6.4494542e+01
   3.9062500e+01  -6.4024379e+01
   3.9843750e+01  -6.3541133e+01
   4.0625000e+01  -6.3044503e+01
   4.1406250e+01  -6.2534170e+01
   4.2187500e+01  -6.2009796e+01
   4.2968750e+01  -6.1471022e+01
   4.3750000e+01  -6.0917465e+01
   4.4531250e+01  -6.0348718e+01
   4.5312500e+01  -5.9764348e+01
   4.6093750e+01  -5.9163893e+01
   4.6875000e+01  -5.8546856e+01
   4.7656250e+01  -5.7912709e+01
   4.8437500e+01  -5.7260882e+01
   4.9218750e+01  -5.6590765e+01
   5.0000000e+01  -5.5901699e+01
   5.0781250e+01  -5.5192976e+01
   5.1562500e+01  -5.4463828e+01
   5.2343750e+01  -5.3713423e+01
   5.3125000e+01  -5.2940857e+01
   5.3906250e+01  -5.2145146e+01
   5.4687500e+01  -5.1325212e+01
   5.5468750e+01  -5.0479875e+01
   5.6250000e+01  -4.9607837e+01
   5.7031250e+01  -4.8707664e+01
   5.7812500e+01  -4.7777765e+01
   5.8593750e+01  -4.6816370e+01
   5.9375000e+01  -4.5821495e+01
   6.0156250e+01  -4.4790910e+01
   6.0937500e+01  -4.3722089e+01
   6.1718750e+01  -4.2612157e+01
   6.2500000e+01  -4.1457810e+01
   6.3281250e+01  -4.0255228e+01
   6.4062500e+01  -3.8999950e+01
   6.4843750e+01  -3.7686710e+01
   6.5625000e+01  -3.6309219e+01
   6.6406250e+01  -3.4859862e+01
   6.7187500e+01  -3.3329264e+01
   6.7968750e+01  -3.1705662e+01
   6.8750000e+01  -2.9973947e+01
   6.9531250e+01  -2.8114147e+01
   7.0312500e+01  -2.6098895e+01
   7.1093750e+01  -2.3888883e+01
   7.1875000e+01  -2.1423921e+01
   7.2656250e+01  -1.8602939e+01
   7.3437500e+01  -1.5229366e+01
   7.4218750e+01  -1.0797090e+01
   7.5000000e+01   0.0000000e+00


==> Final_dats/fig1/BS.dat <==
0.0000000e+00	0.0000000e+00



==> Final_dats/fig1/aggregators_position.dat <==
4.4066933e+01	-4.0973673e+01
-2.2197331e+02	1.3818698e+01
1.5382346e+02	-1.0440510e+02
1.0778844e+02	2.4925784e+02
-2.9039118e+02	-3.3008797e+02
-1.9153650e+02	1.5057418e+02
-2.0308686e+01	3.0345647e+00
-1.1140602e+02	2.3864781e+02
-1.9474440e+02	2.8422363e+01
-5.3229241e+01	-3.0016717e+02


==> Final_dats/fig1/circle_traj.dat <==
   0.0000000e+00   0.0000000e+00
   3.4722222e+00  -0.0000000e+00
   6.9444444e+00  -0.0000000e+00
   1.0416667e+01  -0.0000000e+00
   1.3888889e+01  -0.0000000e+00
   1.7361111e+01  -0.0000000e+00
   2.0833333e+01  -0.0000000e+00
   2.4305556e+01  -0.0000000e+00
   2.7777778e+01  -0.0000000e+00
   3.1250000e+01  -0.0000000e+00
   3.4722222e+01  -0.0000000e+00
   3.8194444e+01  -0.0000000e+00
   4.1666667e+01  -0.0000000e+00
   4.5138889e+01  -0.0000000e+00
   4.8611111e+01  -0.0000000e+00
   5.2083333e+01  -0.0000000e+00
   5.5555556e+01  -0.0000000e+00
   5.9027778e+01  -0.0000000e+00
   6.2500000e+01  -0.0000000e+00
   6.5972222e+01  -0.0000000e+00
   6.9444444e+01  -0.0000000e+00
   7.2916667e+01  -0.0000000e+00
   7.6388889e+01  -0.0000000e+00
   7.9861111e+01  -0.0000000e+00
   8.3333333e+01  -0.0000000e+00
   8.6805556e+01  -0.0000000e+00
   9.0277778e+01  -0.0000000e+00
   9.3750000e+01  -0.0000000e+00
   9.7222222e+01  -0.0000000e+00
   1.0069444e+02  -0.0000000e+00
   1.0416667e+02  -0.0000000e+00
   1.0763889e+02  -0.0000000e+00
   1.1111111e+02  -0.0000000e+00
   1.1458333e+02  -0.0000000e+00
   1.1805556e+02  -0.0000000e+00
   1.2152778e+02  -0.0000000e+00
   1.2500000e+02  -0.0000000e+00
   1.2847222e+02  -0.0000000e+00
   1.3194444e+02  -0.0000000e+00
   1.3541667e+02  -0.0000000e+00
   1.3888889e+02  -0.0000000e+00
   1.4236111e+02  -0.0000000e+00
   1.4583333e+02  -0.0000000e+00
   1.4930556e+02  -0.0000000e+00
   1.5277778e+02  -0.0000000e+00
   1.5625000e+02  -0.0000000e+00
   1.5972222e+02  -0.0000000e+00
   1.6319444e+02  -0.0000000e+00
   1.6666667e+02  -0.0000000e+00
   1.7013889e+02  -0.0000000e+00
   1.7361111e+02  -0.0000000e+00
   1.7708333e+02  -0.0000000e+00
   1.8055556e+02  -0.0000000e+00
   1.8402778e+02  -0.0000000e+00
   1.8750000e+02   0.0000000e+00
   1.9097222e+02   0.0000000e+00
   1.9444444e+02   0.0000000e+00
   1.9791667e+02   0.0000000e+00
   2.0138889e+02   0.0000000e+00
   2.0486111e+02   0.0000000e+00
   2.0833333e+02   0.0000000e+00
   2.1180556e+02   0.0000000e+00
   2.1527778e+02   0.0000000e+00
   2.1875000e+02   0.0000000e+00
   2.2222222e+02   0.0000000e+00
   2.2569444e+02   0.0000000e+00
   2.2916667e+02   0.0000000e+00
   2.3263889e+02   0.0000000e+00
   2.3611111e+02   0.0000000e+00
   2.3958333e+02   0.0000000e+00
   2.4305556e+02   0.0000000e+00
   2.4652778e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.5347222e+02   0.0000000e+00
   2.5694444e+02   0.0000000e+00
   2.6041667e+02   0.0000000e+00
   2.6388889e+02   0.0000000e+00
   2.6736111e+02   0.0000000e+00
   2.7083333e+02   0.0000000e+00
   2.7430556e+02   0.0000000e+00
   2.7777778e+02   0.0000000e+00
   2.8125000e+02   0.0000000e+00
   2.8472222e+02   0.0000000e+00
   2.8819444e+02   0.0000000e+00
   2.9166667e+02   0.0000000e+00
   2.9513889e+02   0.0000000e+00
   2.9861111e+02   0.0000000e+00
   3.0208333e+02   0.0000000e+00
   3.0555556e+02   0.0000000e+00
   3.0902778e+02   0.0000000e+00
   3.1250000e+02   0.0000000e+00
   3.1597222e+02   0.0000000e+00
   3.1944444e+02   0.0000000e+00
   3.2291667e+02   0.0000000e+00
   3.2638889e+02   0.0000000e+00
   3.2986111e+02   0.0000000e+00
   3.3333333e+02   0.0000000e+00
   3.3680556e+02   0.0000000e+00
   3.4027778e+02   0.0000000e+00
   3.4375000e+02   0.0000000e+00
   3.4722222e+02   0.0000000e+00
   3.5069444e+02   0.0000000e+00
   3.5416667e+02   0.0000000e+00
   3.5763889e+02   0.0000000e+00
   3.6111111e+02   0.0000000e+00
   3.6458333e+02   0.0000000e+00
   3.6805556e+02   0.0000000e+00
   3.7152778e+02   0.0000000e+00
   3.7500000e+02   0.0000000e+00
   3.7500000e+02   0.0000000e+00
   3.7178112e+02   4.9028582e+01
   3.6856223e+02   6.9187292e+01
   3.6534335e+02   8.4553169e+01
   3.6212446e+02   9.7421111e+01
   3.5890558e+02   1.0868204e+02
   3.5568670e+02   1.1879383e+02
   3.5246781e+02   1.2802907e+02
   3.4924893e+02   1.3656569e+02
   3.4603004e+02   1.4452754e+02
   3.4281116e+02   1.5200497e+02
   3.3959227e+02   1.5906630e+02
   3.3637339e+02   1.6576472e+02
   3.3315451e+02   1.7214260e+02
   3.2993562e+02   1.7823435e+02
   3.2671674e+02   1.8406839e+02
   3.2349785e+02   1.8966850e+02
   3.2027897e+02   1.9505482e+02
   3.1706009e+02   2.0024461e+02
   3.1384120e+02   2.0525277e+02
   3.1062232e+02   2.1009230e+02
   3.0740343e+02   2.1477460e+02
   3.0418455e+02   2.1930974e+02
   3.0096567e+02   2.2370666e+02
   2.9774678e+02   2.2797336e+02
   2.9452790e+02   2.3211703e+02
   2.9130901e+02   2.3614415e+02
   2.8809013e+02   2.4006057e+02
   2.8487124e+02   2.4387163e+02
   2.8165236e+02   2.4758220e+02
   2.7843348e+02   2.5119673e+02
   2.7521459e+02   2.5471931e+02
   2.7199571e+02   2.5815370e+02
   2.6877682e+02   2.6150338e+02
   2.6555794e+02   2.6477156e+02
   2.6233906e+02   2.6796123e+02
   2.5912017e+02   2.7107515e+02
   2.5590129e+02   2.7411591e+02
   2.5268240e+02   2.7708591e+02
   2.4946352e+02   2.7998741e+02
   2.4624464e+02   2.8282252e+02
   2.4302575e+02   2.8559321e+02
   2.3980687e+02   2.8830135e+02
   2.3658798e+02   2.9094867e+02
   2.3336910e+02   2.9353682e+02
   2.3015021e+02   2.9606736e+02
   2.2693133e+02   2.9854174e+02
   2.2371245e+02   3.0096136e+02
   2.2049356e+02   3.0332753e+02
   2.1727468e+02   3.0564148e+02
   2.1405579e+02   3.0790440e+02
   2.1083691e+02   3.1011739e+02
   2.0761803e+02   3.1228153e+02
   2.0439914e+02   3.1439782e+02
   2.0118026e+02   3.1646722e+02
   1.9796137e+02   3.1849065e+02
   1.9474249e+02   3.2046897e+02
   1.9152361e+02   3.2240302e+02
   1.8830472e+02   3.2429359e+02
   1.8508584e+02   3.2614143e+02
   1.8186695e+02   3.2794727e+02
   1.7864807e+02   3.2971179e+02
   1.7542918e+02   3.3143567e+02
   1.7221030e+02   3.3311952e+02
   1.6899142e+02   3.3476395e+02
   1.6577253e+02   3.3636954e+02
   1.6255365e+02   3.3793685e+02
   1.5933476e+02   3.3946639e+02
   1.5611588e+02   3.4095870e+02
   1.5289700e+02   3.4241424e+02
   1.4967811e+02   3.4383348e+02
   1.4645923e+02   3.4521688e+02
   1.4324034e+02   3.4656486e+02
   1.4002146e+02   3.4787784e+02
   1.3680258e+02   3.4915620e+02
   1.3358369e+02   3.5040034e+02
   1.3036481e+02   3.5161060e+02
   1.2714592e+02   3.5278735e+02
   1.2392704e+02   3.5393091e+02
   1.2070815e+02   3.5504161e+02
   1.1748927e+02   3.5611974e+02
   1.1427039e+02   3.5716562e+02
   1.1105150e+02   3.5817951e+02
   1.0783262e+02   3.5916170e+02
   1.0461373e+02   3.6011244e+02
   1.0139485e+02   3.6103197e+02
   9.8175966e+01   3.6192054e+02
   9.4957082e+01   3.6277838e+02
   9.1738197e+01   3.6360570e+02
   8.8519313e+01   3.6440270e+02
   8.5300429e+01   3.6516960e+02
   8.2081545e+01   3.6590657e+02
   7.8862661e+01   3.6661380e+02
   7.5643777e+01   3.6729146e+02
   7.2424893e+01   3.6793972e+02
   6.9206009e+01   3.6855872e+02
   6.5987124e+01   3.6914861e+02
   6.2768240e+01   3.6970955e+02
   5.9549356e+01   3.7024164e+02
   5.6330472e+01   3.7074503e+02
   5.3111588e+01   3.7121983e+02
   4.9892704e+01   3.7166614e+02
   4.6673820e+01   3.7208407e+02
   4.3454936e+01   3.7247372e+02
   4.0236052e+01   3.7283516e+02
   3.7017167e+01   3.7316850e+02
   3.3798283e+01   3.7347380e+02
   3.0579399e+01   3.7375112e+02
   2.7360515e+01   3.7400054e+02
   2.4141631e+01   3.7422210e+02
   2.0922747e+01   3.7441586e+02
   1.7703863e+01   3.7458186e+02
   1.4484979e+01   3.7472014e+02
   1.1266094e+01   3.7483073e+02
   8.0472103e+00   3.7491365e+02
   4.8283262e+00   3.7496892e+02
   1.6094421e+00   3.7499655e+02
  -1.6094421e+00   3.7499655e+02
  -4.8283262e+00   3.7496892e+02
  -8.0472103e+00   3.7491365e+02
  -1.1266094e+01   3.7483073e+02
  -1.4484979e+01   3.7472014e+02
  -1.7703863e+01   3.7458186e+02
  -2.0922747e+01   3.7441586e+02
  -2.4141631e+01   3.7422210e+02
  -2.7360515e+01   3.7400054e+02
  -3.0579399e+01   3.7375112e+02
  -3.3798283e+01   3.7347380e+02
  -3.7017167e+01   3.7316850e+02
  -4.0236052e+01   3.7283516e+02
  -4.3454936e+01   3.7247372e+02
  -4.6673820e+01   3.7208407e+02
  -4.9892704e+01   3.7166614e+02
  -5.3111588e+01   3.7121983e+02
  -5.6330472e+01   3.7074503e+02
  -5.9549356e+01   3.7024164e+02
  -6.2768240e+01   3.6970955e+02
  -6.5987124e+01   3.6914861e+02
  -6.9206009e+01   3.6855872e+02
  -7.2424893e+01   3.6793972e+02
  -7.5643777e+01   3.6729146e+02
  -7.8862661e+01   3.6661380e+02
  -8.2081545e+01   3.6590657e+02
  -8.5300429e+01   3.6516960e+02
  -8.8519313e+01   3.6440270e+02
  -9.1738197e+01   3.6360570e+02
  -9.4957082e+01   3.6277838e+02
  -9.8175966e+01   3.6192054e+02
  -1.0139485e+02   3.6103197e+02
  -1.0461373e+02   3.6011244e+02
  -1.0783262e+02   3.5916170e+02
  -1.1105150e+02   3.5817951e+02
  -1.1427039e+02   3.5716562e+02
  -1.1748927e+02   3.5611974e+02
  -1.2070815e+02   3.5504161e+02
  -1.2392704e+02   3.5393091e+02
  -1.2714592e+02   3.5278735e+02
  -1.3036481e+02   3.5161060e+02
  -1.3358369e+02   3.5040034e+02
  -1.3680258e+02   3.4915620e+02
  -1.4002146e+02   3.4787784e+02
  -1.4324034e+02   3.4656486e+02
  -1.4645923e+02   3.4521688e+02
  -1.4967811e+02   3.4383348e+02
  -1.5289700e+02   3.4241424e+02
  -1.5611588e+02   3.4095870e+02
  -1.5933476e+02   3.3946639e+02
  -1.6255365e+02   3.3793685e+02
  -1.6577253e+02   3.3636954e+02
  -1.6899142e+02   3.3476395e+02
  -1.7221030e+02   3.3311952e+02
  -1.7542918e+02   3.3143567e+02
  -1.7864807e+02   3.2971179e+02
  -1.8186695e+02   3.2794727e+02
  -1.8508584e+02   3.2614143e+02
  -1.8830472e+02   3.2429359e+02
  -1.9152361e+02   3.2240302e+02
  -1.9474249e+02   3.2046897e+02
  -1.9796137e+02   3.1849065e+02
  -2.0118026e+02   3.1646722e+02
  -2.0439914e+02   3.1439782e+02
  -2.0761803e+02   3.1228153e+02
  -2.1083691e+02   3.1011739e+02
  -2.1405579e+02   3.0790440e+02
  -2.1727468e+02   3.0564148e+02
  -2.2049356e+02   3.0332753e+02
  -2.2371245e+02   3.0096136e+02
  -2.2693133e+02   2.9854174e+02
  -2.3015021e+02   2.9606736e+02
  -2.3336910e+02   2.9353682e+02
  -2.3658798e+02   2.9094867e+02
  -2.3980687e+02   2.8830135e+02
  -2.4302575e+02   2.8559321e+02
  -2.4624464e+02   2.8282252e+02
  -2.4946352e+02   2.7998741e+02
  -2.5268240e+02   2.7708591e+02
  -2.5590129e+02   2.7411591e+02
  -2.5912017e+02   2.7107515e+02
  -2.6233906e+02   2.6796123e+02
  -2.6555794e+02   2.6477156e+02
  -2.6877682e+02   2.6150338e+02
  -2.7199571e+02   2.5815370e+02
  -2.7521459e+02   2.5471931e+02
  -2.7843348e+02   2.5119673e+02
  -2.8165236e+02   2.4758220e+02
  -2.8487124e+02   2.4387163e+02
  -2.8809013e+02   2.4006057e+02
  -2.9130901e+02   2.3614415e+02
  -2.9452790e+02   2.3211703e+02
  -2.9774678e+02   2.2797336e+02
  -3.0096567e+02   2.2370666e+02
  -3.0418455e+02   2.1930974e+02
  -3.0740343e+02   2.1477460e+02
  -3.1062232e+02   2.1009230e+02
  -3.1384120e+02   2.0525277e+02
  -3.1706009e+02   2.0024461e+02
  -3.2027897e+02   1.9505482e+02
  -3.2349785e+02   1.8966850e+02
  -3.2671674e+02   1.8406839e+02
  -3.2993562e+02   1.7823435e+02
  -3.3315451e+02   1.7214260e+02
  -3.3637339e+02   1.6576472e+02
  -3.3959227e+02   1.5906630e+02
  -3.4281116e+02   1.5200497e+02
  -3.4603004e+02   1.4452754e+02
  -3.4924893e+02   1.3656569e+02
  -3.5246781e+02   1.2802907e+02
  -3.5568670e+02   1.1879383e+02
  -3.5890558e+02   1.0868204e+02
  -3.6212446e+02   9.7421111e+01
  -3.6534335e+02   8.4553169e+01
  -3.6856223e+02   6.9187292e+01
  -3.7178112e+02   4.9028582e+01
  -3.7500000e+02   0.0000000e+00
  -3.7500000e+02  -0.0000000e+00
  -3.7178112e+02  -4.9028582e+01
  -3.6856223e+02  -6.9187292e+01
  -3.6534335e+02  -8.4553169e+01
  -3.6212446e+02  -9.7421111e+01
  -3.5890558e+02  -1.0868204e+02
  -3.5568670e+02  -1.1879383e+02
  -3.5246781e+02  -1.2802907e+02
  -3.4924893e+02  -1.3656569e+02
  -3.4603004e+02  -1.4452754e+02
  -3.4281116e+02  -1.5200497e+02
  -3.3959227e+02  -1.5906630e+02
  -3.3637339e+02  -1.6576472e+02
  -3.3315451e+02  -1.7214260e+02
  -3.2993562e+02  -1.7823435e+02
  -3.2671674e+02  -1.8406839e+02
  -3.2349785e+02  -1.8966850e+02
  -3.2027897e+02  -1.9505482e+02
  -3.1706009e+02  -2.0024461e+02
  -3.1384120e+02  -2.0525277e+02
  -3.1062232e+02  -2.1009230e+02
  -3.0740343e+02  -2.1477460e+02
  -3.0418455e+02  -2.1930974e+02
  -3.0096567e+02  -2.2370666e+02
  -2.9774678e+02  -2.2797336e+02
  -2.9452790e+02  -2.3211703e+02
  -2.9130901e+02  -2.3614415e+02
  -2.8809013e+02  -2.4006057e+02
  -2.8487124e+02  -2.4387163e+02
  -2.8165236e+02  -2.4758220e+02
  -2.7843348e+02  -2.5119673e+02
  -2.7521459e+02  -2.5471931e+02
  -2.7199571e+02  -2.5815370e+02
  -2.6877682e+02  -2.6150338e+02
  -2.6555794e+02  -2.6477156e+02
  -2.6233906e+02  -2.6796123e+02
  -2.5912017e+02  -2.7107515e+02
  -2.5590129e+02  -2.7411591e+02
  -2.5268240e+02  -2.7708591e+02
  -2.4946352e+02  -2.7998741e+02
  -2.4624464e+02  -2.8282252e+02
  -2.4302575e+02  -2.8559321e+02
  -2.3980687e+02  -2.8830135e+02
  -2.3658798e+02  -2.9094867e+02
  -2.3336910e+02  -2.9353682e+02
  -2.3015021e+02  -2.9606736e+02
  -2.2693133e+02  -2.9854174e+02
  -2.2371245e+02  -3.0096136e+02
  -2.2049356e+02  -3.0332753e+02
  -2.1727468e+02  -3.0564148e+02
  -2.1405579e+02  -3.0790440e+02
  -2.1083691e+02  -3.1011739e+02
  -2.0761803e+02  -3.1228153e+02
  -2.0439914e+02  -3.1439782e+02
  -2.0118026e+02  -3.1646722e+02
  -1.9796137e+02  -3.1849065e+02
  -1.9474249e+02  -3.2046897e+02
  -1.9152361e+02  -3.2240302e+02
  -1.8830472e+02  -3.2429359e+02
  -1.8508584e+02  -3.2614143e+02
  -1.8186695e+02  -3.2794727e+02
  -1.7864807e+02  -3.2971179e+02
  -1.7542918e+02  -3.3143567e+02
  -1.7221030e+02  -3.3311952e+02
  -1.6899142e+02  -3.3476395e+02
  -1.6577253e+02  -3.3636954e+02
  -1.6255365e+02  -3.3793685e+02
  -1.5933476e+02  -3.3946639e+02
  -1.5611588e+02  -3.4095870e+02
  -1.5289700e+02  -3.4241424e+02
  -1.4967811e+02  -3.4383348e+02
  -1.4645923e+02  -3.4521688e+02
  -1.4324034e+02  -3.4656486e+02
  -1.4002146e+02  -3.4787784e+02
  -1.3680258e+02  -3.4915620e+02
  -1.3358369e+02  -3.5040034e+02
  -1.3036481e+02  -3.5161060e+02
  -1.2714592e+02  -3.5278735e+02
  -1.2392704e+02  -3.5393091e+02
  -1.2070815e+02  -3.5504161e+02
  -1.1748927e+02  -3.5611974e+02
  -1.1427039e+02  -3.5716562e+02
  -1.1105150e+02  -3.5817951e+02
  -1.0783262e+02  -3.5916170e+02
  -1.0461373e+02  -3.6011244e+02
  -1.0139485e+02  -3.6103197e+02
  -9.8175966e+01  -3.6192054e+02
  -9.4957082e+01  -3.6277838e+02
  -9.1738197e+01  -3.6360570e+02
  -8.8519313e+01  -3.6440270e+02
  -8.5300429e+01  -3.6516960e+02
  -8.2081545e+01  -3.6590657e+02
  -7.8862661e+01  -3.6661380e+02
  -7.5643777e+01  -3.6729146e+02
  -7.2424893e+01  -3.6793972e+02
  -6.9206009e+01  -3.6855872e+02
  -6.5987124e+01  -3.6914861e+02
  -6.2768240e+01  -3.6970955e+02
  -5.9549356e+01  -3.7024164e+02
  -5.6330472e+01  -3.7074503e+02
  -5.3111588e+01  -3.7121983e+02
  -4.9892704e+01  -3.7166614e+02
  -4.6673820e+01  -3.7208407e+02
  -4.3454936e+01  -3.7247372e+02
  -4.0236052e+01  -3.7283516e+02
  -3.7017167e+01  -3.7316850e+02
  -3.3798283e+01  -3.7347380e+02
  -3.0579399e+01  -3.7375112e+02
  -2.7360515e+01  -3.7400054e+02
  -2.4141631e+01  -3.7422210e+02
  -2.0922747e+01  -3.7441586e+02
  -1.7703863e+01  -3.7458186e+02
  -1.4484979e+01  -3.7472014e+02
  -1.1266094e+01  -3.7483073e+02
  -8.0472103e+00  -3.7491365e+02
  -4.8283262e+00  -3.7496892e+02
  -1.6094421e+00  -3.7499655e+02
   1.6094421e+00  -3.7499655e+02
   4.8283262e+00  -3.7496892e+02
   8.0472103e+00  -3.7491365e+02
   1.1266094e+01  -3.7483073e+02
   1.4484979e+01  -3.7472014e+02
   1.7703863e+01  -3.7458186e+02
   2.0922747e+01  -3.7441586e+02
   2.4141631e+01  -3.7422210e+02
   2.7360515e+01  -3.7400054e+02
   3.0579399e+01  -3.7375112e+02
   3.3798283e+01  -3.7347380e+02
   3.7017167e+01  -3.7316850e+02
   4.0236052e+01  -3.7283516e+02
   4.3454936e+01  -3.7247372e+02
   4.6673820e+01  -3.7208407e+02
   4.9892704e+01  -3.7166614e+02
   5.3111588e+01  -3.7121983e+02
   5.6330472e+01  -3.7074503e+02
   5.9549356e+01  -3.7024164e+02
   6.2768240e+01  -3.6970955e+02
   6.5987124e+01  -3.6914861e+02
   6.9206009e+01  -3.6855872e+02
   7.2424893e+01  -3.6793972e+02
   7.5643777e+01  -3.6729146e+02
   7.8862661e+01  -3.6661380e+02
   8.2081545e+01  -3.6590657e+02
   8.5300429e+01  -3.6516960e+02
   8.8519313e+01  -3.6440270e+02
   9.1738197e+01  -3.6360570e+02
   9.4957082e+01  -3.6277838e+02
   9.8175966e+01  -3.6192054e+02
   1.0139485e+02  -3.6103197e+02
   1.0461373e+02  -3.6011244e+02
   1.0783262e+02  -3.5916170e+02
   1.1105150e+02  -3.5817951e+02
   1.1427039e+02  -3.5716562e+02
   1.1748927e+02  -3.5611974e+02
   1.2070815e+02  -3.5504161e+02
   1.2392704e+02  -3.5393091e+02
   1.2714592e+02  -3.5278735e+02
   1.3036481e+02  -3.5161060e+02
   1.3358369e+02  -3.5040034e+02
   1.3680258e+02  -3.4915620e+02
   1.4002146e+02  -3.4787784e+02
   1.4324034e+02  -3.4656486e+02
   1.4645923e+02  -3.4521688e+02
   1.4967811e+02  -3.4383348e+02
   1.5289700e+02  -3.4241424e+02
   1.5611588e+02  -3.4095870e+02
   1.5933476e+02  -3.3946639e+02
   1.6255365e+02  -3.3793685e+02
   1.6577253e+02  -3.3636954e+02
   1.6899142e+02  -3.3476395e+02
   1.7221030e+02  -3.3311952e+02
   1.7542918e+02  -3.3143567e+02
   1.7864807e+02  -3.2971179e+02
   1.8186695e+02  -3.2794727e+02
   1.8508584e+02  -3.2614143e+02
   1.8830472e+02  -3.2429359e+02
   1.9152361e+02  -3.2240302e+02
   1.9474249e+02  -3.2046897e+02
   1.9796137e+02  -3.1849065e+02
   2.0118026e+02  -3.1646722e+02
   2.0439914e+02  -3.1439782e+02
   2.0761803e+02  -3.1228153e+02
   2.1083691e+02  -3.1011739e+02
   2.1405579e+02  -3.0790440e+02
   2.1727468e+02  -3.0564148e+02
   2.2049356e+02  -3.0332753e+02
   2.2371245e+02  -3.0096136e+02
   2.2693133e+02  -2.9854174e+02
   2.3015021e+02  -2.9606736e+02
   2.3336910e+02  -2.9353682e+02
   2.3658798e+02  -2.9094867e+02
   2.3980687e+02  -2.8830135e+02
   2.4302575e+02  -2.8559321e+02
   2.4624464e+02  -2.8282252e+02
   2.4946352e+02  -2.7998741e+02
   2.5268240e+02  -2.7708591e+02
   2.5590129e+02  -2.7411591e+02
   2.5912017e+02  -2.7107515e+02
   2.6233906e+02  -2.6796123e+02
   2.6555794e+02  -2.6477156e+02
   2.6877682e+02  -2.6150338e+02
   2.7199571e+02  -2.5815370e+02
   2.7521459e+02  -2.5471931e+02
   2.7843348e+02  -2.5119673e+02
   2.8165236e+02  -2.4758220e+02
   2.8487124e+02  -2.4387163e+02
   2.8809013e+02  -2.4006057e+02
   2.9130901e+02  -2.3614415e+02
   2.9452790e+02  -2.3211703e+02
   2.9774678e+02  -2.2797336e+02
   3.0096567e+02  -2.2370666e+02
   3.0418455e+02  -2.1930974e+02
   3.0740343e+02  -2.1477460e+02
   3.1062232e+02  -2.1009230e+02
   3.1384120e+02  -2.0525277e+02
   3.1706009e+02  -2.0024461e+02
   3.2027897e+02  -1.9505482e+02
   3.2349785e+02  -1.8966850e+02
   3.2671674e+02  -1.8406839e+02
   3.2993562e+02  -1.7823435e+02
   3.3315451e+02  -1.7214260e+02
   3.3637339e+02  -1.6576472e+02
   3.3959227e+02  -1.5906630e+02
   3.4281116e+02  -1.5200497e+02
   3.4603004e+02  -1.4452754e+02
   3.4924893e+02  -1.3656569e+02
   3.5246781e+02  -1.2802907e+02
   3.5568670e+02  -1.1879383e+02
   3.5890558e+02  -1.0868204e+02
   3.6212446e+02  -9.7421111e+01
   3.6534335e+02  -8.4553169e+01
   3.6856223e+02  -6.9187292e+01
   3.7178112e+02  -4.9028582e+01
   3.7500000e+02  -0.0000000e+00
   3.7500000e+02   0.0000000e+00
   3.7152778e+02  -0.0000000e+00
   3.6805556e+02  -0.0000000e+00
   3.6458333e+02  -0.0000000e+00
   3.6111111e+02  -0.0000000e+00
   3.5763889e+02  -0.0000000e+00
   3.5416667e+02  -0.0000000e+00
   3.5069444e+02  -0.0000000e+00
   3.4722222e+02  -0.0000000e+00
   3.4375000e+02  -0.0000000e+00
   3.4027778e+02  -0.0000000e+00
   3.3680556e+02  -0.0000000e+00
   3.3333333e+02  -0.0000000e+00
   3.2986111e+02  -0.0000000e+00
   3.2638889e+02  -0.0000000e+00
   3.2291667e+02  -0.0000000e+00
   3.1944444e+02  -0.0000000e+00
   3.1597222e+02  -0.0000000e+00
   3.1250000e+02  -0.0000000e+00
   3.0902778e+02  -0.0000000e+00
   3.0555556e+02  -0.0000000e+00
   3.0208333e+02  -0.0000000e+00
   2.9861111e+02  -0.0000000e+00
   2.9513889e+02  -0.0000000e+00
   2.9166667e+02  -0.0000000e+00
   2.8819444e+02  -0.0000000e+00
   2.8472222e+02  -0.0000000e+00
   2.8125000e+02  -0.0000000e+00
   2.7777778e+02  -0.0000000e+00
   2.7430556e+02  -0.0000000e+00
   2.7083333e+02  -0.0000000e+00
   2.6736111e+02  -0.0000000e+00
   2.6388889e+02  -0.0000000e+00
   2.6041667e+02  -0.0000000e+00
   2.5694444e+02  -0.0000000e+00
   2.5347222e+02  -0.0000000e+00
   2.5000000e+02  -0.0000000e+00
   2.4652778e+02  -0.0000000e+00
   2.4305556e+02  -0.0000000e+00
   2.3958333e+02  -0.0000000e+00
   2.3611111e+02  -0.0000000e+00
   2.3263889e+02  -0.0000000e+00
   2.2916667e+02  -0.0000000e+00
   2.2569444e+02  -0.0000000e+00
   2.2222222e+02  -0.0000000e+00
   2.1875000e+02  -0.0000000e+00
   2.1527778e+02  -0.0000000e+00
   2.1180556e+02  -0.0000000e+00
   2.0833333e+02  -0.0000000e+00
   2.0486111e+02  -0.0000000e+00
   2.0138889e+02  -0.0000000e+00
   1.9791667e+02  -0.0000000e+00
   1.9444444e+02  -0.0000000e+00
   1.9097222e+02  -0.0000000e+00
   1.8750000e+02   0.0000000e+00
   1.8402778e+02   0.0000000e+00
   1.8055556e+02   0.0000000e+00
   1.7708333e+02   0.0000000e+00
   1.7361111e+02   0.0000000e+00
   1.7013889e+02   0.0000000e+00
   1.6666667e+02   0.0000000e+00
   1.6319444e+02   0.0000000e+00
   1.5972222e+02   0.0000000e+00
   1.5625000e+02   0.0000000e+00
   1.5277778e+02   0.0000000e+00
   1.4930556e+02   0.0000000e+00
   1.4583333e+02   0.0000000e+00
   1.4236111e+02   0.0000000e+00
   1.3888889e+02   0.0000000e+00
   1.3541667e+02   0.0000000e+00
   1.3194444e+02   0.0000000e+00
   1.2847222e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.2152778e+02   0.0000000e+00
   1.1805556e+02   0.0000000e+00
   1.1458333e+02   0.0000000e+00
   1.1111111e+02   0.0000000e+00
   1.0763889e+02   0.0000000e+00
   1.0416667e+02   0.0000000e+00
   1.0069444e+02   0.0000000e+00
   9.7222222e+01   0.0000000e+00
   9.3750000e+01   0.0000000e+00
   9.0277778e+01   0.0000000e+00
   8.6805556e+01   0.0000000e+00
   8.3333333e+01   0.0000000e+00
   7.9861111e+01   0.0000000e+00
   7.6388889e+01   0.0000000e+00
   7.2916667e+01   0.0000000e+00
   6.9444444e+01   0.0000000e+00
   6.5972222e+01   0.0000000e+00
   6.2500000e+01   0.0000000e+00
   5.9027778e+01   0.0000000e+00
   5.5555556e+01   0.0000000e+00
   5.2083333e+01   0.0000000e+00
   4.8611111e+01   0.0000000e+00
   4.5138889e+01   0.0000000e+00
   4.1666667e+01   0.0000000e+00
   3.8194444e+01   0.0000000e+00
   3.4722222e+01   0.0000000e+00
   3.1250000e+01   0.0000000e+00
   2.7777778e+01   0.0000000e+00
   2.4305556e+01   0.0000000e+00
   2.0833333e+01   0.0000000e+00
   1.7361111e+01   0.0000000e+00
   1.3888889e+01   0.0000000e+00
   1.0416667e+01   0.0000000e+00
   6.9444444e+00   0.0000000e+00
   3.4722222e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Final_dats/fig1/rhombus_traj.dat <==
   0.0000000e+00   0.0000000e+00
   3.0737705e+00  -0.0000000e+00
   6.1475410e+00  -0.0000000e+00
   9.2213115e+00  -0.0000000e+00
   1.2295082e+01  -0.0000000e+00
   1.5368852e+01  -0.0000000e+00
   1.8442623e+01  -0.0000000e+00
   2.1516393e+01  -0.0000000e+00
   2.4590164e+01  -0.0000000e+00
   2.7663934e+01  -0.0000000e+00
   3.0737705e+01  -0.0000000e+00
   3.3811475e+01  -0.0000000e+00
   3.6885246e+01  -0.0000000e+00
   3.9959016e+01  -0.0000000e+00
   4.3032787e+01  -0.0000000e+00
   4.6106557e+01  -0.0000000e+00
   4.9180328e+01  -0.0000000e+00
   5.2254098e+01  -0.0000000e+00
   5.5327869e+01  -0.0000000e+00
   5.8401639e+01  -0.0000000e+00
   6.1475410e+01  -0.0000000e+00
   6.4549180e+01  -0.0000000e+00
   6.7622951e+01  -0.0000000e+00
   7.0696721e+01  -0.0000000e+00
   7.3770492e+01  -0.0000000e+00
   7.6844262e+01  -0.0000000e+00
   7.9918033e+01  -0.0000000e+00
   8.2991803e+01  -0.0000000e+00
   8.6065574e+01  -0.0000000e+00
   8.9139344e+01  -0.0000000e+00
   9.2213115e+01  -0.0000000e+00
   9.5286885e+01  -0.0000000e+00
   9.8360656e+01  -0.0000000e+00
   1.0143443e+02  -0.0000000e+00
   1.0450820e+02  -0.0000000e+00
   1.0758197e+02  -0.0000000e+00
   1.1065574e+02  -0.0000000e+00
   1.1372951e+02  -0.0000000e+00
   1.1680328e+02  -0.0000000e+00
   1.1987705e+02  -0.0000000e+00
   1.2295082e+02  -0.0000000e+00
   1.2602459e+02  -0.0000000e+00
   1.2909836e+02  -0.0000000e+00
   1.3217213e+02  -0.0000000e+00
   1.3524590e+02  -0.0000000e+00
   1.3831967e+02  -0.0000000e+00
   1.4139344e+02  -0.0000000e+00
   1.4446721e+02  -0.0000000e+00
   1.4754098e+02  -0.0000000e+00
   1.5061475e+02  -0.0000000e+00
   1.5368852e+02  -0.0000000e+00
   1.5676230e+02  -0.0000000e+00
   1.5983607e+02  -0.0000000e+00
   1.6290984e+02  -0.0000000e+00
   1.6598361e+02  -0.0000000e+00
   1.6905738e+02  -0.0000000e+00
   1.7213115e+02  -0.0000000e+00
   1.7520492e+02  -0.0000000e+00
   1.7827869e+02  -0.0000000e+00
   1.8135246e+02  -0.0000000e+00
   1.8442623e+02  -0.0000000e+00
   1.8750000e+02   0.0000000e+00
   1.9057377e+02   0.0000000e+00
   1.9364754e+02   0.0000000e+00
   1.9672131e+02   0.0000000e+00
   1.9979508e+02   0.0000000e+00
   2.0286885e+02   0.0000000e+00
   2.0594262e+02   0.0000000e+00
   2.0901639e+02   0.0000000e+00
   2.1209016e+02   0.0000000e+00
   2.1516393e+02   0.0000000e+00
   2.1823770e+02   0.0000000e+00
   2.2131148e+02   0.0000000e+00
   2.2438525e+02   0.0000000e+00
   2.2745902e+02   0.0000000e+00
   2.3053279e+02   0.0000000e+00
   2.3360656e+02   0.0000000e+00
   2.3668033e+02   0.0000000e+00
   2.3975410e+02   0.0000000e+00
   2.4282787e+02   0.0000000e+00
   2.4590164e+02   0.0000000e+00
   2.4897541e+02   0.0000000e+00
   2.5204918e+02   0.0000000e+00
   2.5512295e+02   0.0000000e+00
   2.5819672e+02   0.0000000e+00
   2.6127049e+02   0.0000000e+00
   2.6434426e+02   0.0000000e+00
   2.6741803e+02   0.0000000e+00
   2.7049180e+02   0.0000000e+00
   2.7356557e+02   0.0000000e+00
   2.7663934e+02   0.0000000e+00
   2.7971311e+02   0.0000000e+00
   2.8278689e+02   0.0000000e+00
   2.8586066e+02   0.0000000e+00
   2.8893443e+02   0.0000000e+00
   2.9200820e+02   0.0000000e+00
   2.9508197e+02   0.0000000e+00
   2.9815574e+02   0.0000000e+00
   3.0122951e+02   0.0000000e+00
   3.0430328e+02   0.0000000e+00
   3.0737705e+02   0.0000000e+00
   3.1045082e+02   0.0000000e+00
   3.1352459e+02   0.0000000e+00
   3.1659836e+02   0.0000000e+00
   3.1967213e+02   0.0000000e+00
   3.2274590e+02   0.0000000e+00
   3.2581967e+02   0.0000000e+00
   3.2889344e+02   0.0000000e+00
   3.3196721e+02   0.0000000e+00
   3.3504098e+02   0.0000000e+00
   3.3811475e+02   0.0000000e+00
   3.4118852e+02   0.0000000e+00
   3.4426230e+02   0.0000000e+00
   3.4733607e+02   0.0000000e+00
   3.5040984e+02   0.0000000e+00
   3.5348361e+02   0.0000000e+00
   3.5655738e+02   0.0000000e+00
   3.5963115e+02   0.0000000e+00
   3.6270492e+02   0.0000000e+00
   3.6577869e+02   0.0000000e+00
   3.6885246e+02   0.0000000e+00
   3.7192623e+02   0.0000000e+00
   3.7500000e+02   0.0000000e+00
   3.7500000e+02   0.0000000e+00
   3.7165179e+02   3.3482143e+00
   3.6830357e+02   6.6964286e+00
   3.6495536e+02   1.0044643e+01
   3.6160714e+02   1.3392857e+01
   3.5825893e+02   1.6741071e+01
   3.5491071e+02   2.0089286e+01
   3.5156250e+02   2.3437500e+01
   3.4821429e+02   2.6785714e+01
   3.4486607e+02   3.0133929e+01
   3.4151786e+02   3.3482143e+01
   3.3816964e+02   3.6830357e+01
   3.3482143e+02   4.0178571e+01
   3.3147321e+02   4.3526786e+01
   3.2812500e+02   4.6875000e+01
   3.2477679e+02   5.0223214e+01
   3.2142857e+02   5.3571429e+01
   3.1808036e+02   5.6919643e+01
   3.1473214e+02   6.0267857e+01
   3.1138393e+02   6.3616071e+01
   3.0803571e+02   6.6964286e+01
   3.0468750e+02   7.0312500e+01
   3.0133929e+02   7.3660714e+01
   2.9799107e+02   7.7008929e+01
   2.9464286e+02   8.0357143e+01
   2.9129464e+02   8.3705357e+01
   2.8794643e+02   8.7053571e+01
   2.8459821e+02   9.0401786e+01
   2.8125000e+02   9.3750000e+01
   2.7790179e+02   9.7098214e+01
   2.7455357e+02   1.0044643e+02
   2.7120536e+02   1.0379464e+02
   2.6785714e+02   1.0714286e+02
   2.6450893e+02   1.1049107e+02
   2.6116071e+02   1.1383929e+02
   2.5781250e+02   1.1718750e+02
   2.5446429e+02   1.2053571e+02
   2.5111607e+02   1.2388393e+02
   2.4776786e+02   1.2723214e+02
   2.4441964e+02   1.3058036e+02
   2.4107143e+02   1.3392857e+02
   2.3772321e+02   1.3727679e+02
   2.3437500e+02   1.4062500e+02
   2.3102679e+02   1.4397321e+02
   2.2767857e+02   1.4732143e+02
   2.2433036e+02   1.5066964e+02
   2.2098214e+02   1.5401786e+02
   2.1763393e+02   1.5736607e+02
   2.1428571e+02   1.6071429e+02
   2.1093750e+02   1.6406250e+02
   2.0758929e+02   1.6741071e+02
   2.0424107e+02   1.7075893e+02
   2.0089286e+02   1.7410714e+02
   1.9754464e+02   1.7745536e+02
   1.9419643e+02   1.8080357e+02
   1.9084821e+02   1.8415179e+02
   1.8750000e+02   1.8750000e+02
   1.8415179e+02   1.9084821e+02
   1.8080357e+02   1.9419643e+02
   1.7745536e+02   1.9754464e+02
   1.7410714e+02   2.0089286e+02
   1.7075893e+02   2.0424107e+02
   1.6741071e+02   2.0758929e+02
   1.6406250e+02   2.1093750e+02
   1.6071429e+02   2.1428571e+02
   1.5736607e+02   2.1763393e+02
   1.5401786e+02   2.2098214e+02
   1.5066964e+02   2.2433036e+02
   1.4732143e+02   2.2767857e+02
   1.4397321e+02   2.3102679e+02
   1.4062500e+02   2.3437500e+02
   1.3727679e+02   2.3772321e+02
   1.3392857e+02   2.4107143e+02
   1.3058036e+02   2.4441964e+02
   1.2723214e+02   2.4776786e+02
   1.2388393e+02   2.5111607e+02
   1.2053571e+02   2.5446429e+02
   1.1718750e+02   2.5781250e+02
   1.1383929e+02   2.6116071e+02
   1.1049107e+02   2.6450893e+02
   1.0714286e+02   2.6785714e+02
   1.0379464e+02   2.7120536e+02
   1.0044643e+02   2.7455357e+02
   9.7098214e+01   2.7790179e+02
   9.3750000e+01   2.8125000e+02
   9.0401786e+01   2.8459821e+02
   8.7053571e+01   2.8794643e+02
   8.3705357e+01   2.9129464e+02
   8.0357143e+01   2.9464286e+02
   7.7008929e+01   2.9799107e+02
   7.3660714e+01   3.0133929e+02
   7.0312500e+01   3.0468750e+02
   6.6964286e+01   3.0803571e+02
   6.3616071e+01   3.1138393e+02
   6.0267857e+01   3.1473214e+02
   5.6919643e+01   3.1808036e+02
   5.3571429e+01   3.2142857e+02
   5.0223214e+01   3.2477679e+02
   4.6875000e+01   3.2812500e+02
   4.3526786e+01   3.3147321e+02
   4.0178571e+01   3.3482143e+02
   3.6830357e+01   3.3816964e+02
   3.3482143e+01   3.4151786e+02
   3.0133929e+01   3.4486607e+02
   2.6785714e+01   3.4821429e+02
   2.3437500e+01   3.5156250e+02
   2.0089286e+01   3.5491071e+02
   1.6741071e+01   3.5825893e+02
   1.3392857e+01   3.6160714e+02
   1.0044643e+01   3.6495536e+02
   6.6964286e+00   3.6830357e+02
   3.3482143e+00   3.7165179e+02
  -5.6843419e-14   3.7500000e+02
  -5.6843419e-14   3.7500000e+02
  -3.3482143e+00   3.7165179e+02
  -6.6964286e+00   3.6830357e+02
  -1.0044643e+01   3.6495536e+02
  -1.3392857e+01   3.6160714e+02
  -1.6741071e+01   3.5825893e+02
  -2.0089286e+01   3.5491071e+02
  -2.3437500e+01   3.5156250e+02
  -2.6785714e+01   3.4821429e+02
  -3.0133929e+01   3.4486607e+02
  -3.3482143e+01   3.4151786e+02
  -3.6830357e+01   3.3816964e+02
  -4.0178571e+01   3.3482143e+02
  -4.3526786e+01   3.3147321e+02
  -4.6875000e+01   3.2812500e+02
  -5.0223214e+01   3.2477679e+02
  -5.3571429e+01   3.2142857e+02
  -5.6919643e+01   3.1808036e+02
  -6.0267857e+01   3.1473214e+02
  -6.3616071e+01   3.1138393e+02
  -6.6964286e+01   3.0803571e+02
  -7.0312500e+01   3.0468750e+02
  -7.3660714e+01   3.0133929e+02
  -7.7008929e+01   2.9799107e+02
  -8.0357143e+01   2.9464286e+02
  -8.3705357e+01   2.9129464e+02
  -8.7053571e+01   2.8794643e+02
  -9.0401786e+01   2.8459821e+02
  -9.3750000e+01   2.8125000e+02
  -9.7098214e+01   2.7790179e+02
  -1.0044643e+02   2.7455357e+02
  -1.0379464e+02   2.7120536e+02
  -1.0714286e+02   2.6785714e+02
  -1.1049107e+02   2.6450893e+02
  -1.1383929e+02   2.6116071e+02
  -1.1718750e+02   2.5781250e+02
  -1.2053571e+02   2.5446429e+02
  -1.2388393e+02   2.5111607e+02
  -1.2723214e+02   2.4776786e+02
  -1.3058036e+02   2.4441964e+02
  -1.3392857e+02   2.4107143e+02
  -1.3727679e+02   2.3772321e+02
  -1.4062500e+02   2.3437500e+02
  -1.4397321e+02   2.3102679e+02
  -1.4732143e+02   2.2767857e+02
  -1.5066964e+02   2.2433036e+02
  -1.5401786e+02   2.2098214e+02
  -1.5736607e+02   2.1763393e+02
  -1.6071429e+02   2.1428571e+02
  -1.6406250e+02   2.1093750e+02
  -1.6741071e+02   2.0758929e+02
  -1.7075893e+02   2.0424107e+02
  -1.7410714e+02   2.0089286e+02
  -1.7745536e+02   1.9754464e+02
  -1.8080357e+02   1.9419643e+02
  -1.8415179e+02   1.9084821e+02
  -1.8750000e+02   1.8750000e+02
  -1.9084821e+02   1.8415179e+02
  -1.9419643e+02   1.8080357e+02
  -1.9754464e+02   1.7745536e+02
  -2.0089286e+02   1.7410714e+02
  -2.0424107e+02   1.7075893e+02
  -2.0758929e+02   1.6741071e+02
  -2.1093750e+02   1.6406250e+02
  -2.1428571e+02   1.6071429e+02
  -2.1763393e+02   1.5736607e+02
  -2.2098214e+02   1.5401786e+02
  -2.2433036e+02   1.5066964e+02
  -2.2767857e+02   1.4732143e+02
  -2.3102679e+02   1.4397321e+02
  -2.3437500e+02   1.4062500e+02
  -2.3772321e+02   1.3727679e+02
  -2.4107143e+02   1.3392857e+02
  -2.4441964e+02   1.3058036e+02
  -2.4776786e+02   1.2723214e+02
  -2.5111607e+02   1.2388393e+02
  -2.5446429e+02   1.2053571e+02
  -2.5781250e+02   1.1718750e+02
  -2.6116071e+02   1.1383929e+02
  -2.6450893e+02   1.1049107e+02
  -2.6785714e+02   1.0714286e+02
  -2.7120536e+02   1.0379464e+02
  -2.7455357e+02   1.0044643e+02
  -2.7790179e+02   9.7098214e+01
  -2.8125000e+02   9.3750000e+01
  -2.8459821e+02   9.0401786e+01
  -2.8794643e+02   8.7053571e+01
  -2.9129464e+02   8.3705357e+01
  -2.9464286e+02   8.0357143e+01
  -2.9799107e+02   7.7008929e+01
  -3.0133929e+02   7.3660714e+01
  -3.0468750e+02   7.0312500e+01
  -3.0803571e+02   6.6964286e+01
  -3.1138393e+02   6.3616071e+01
  -3.1473214e+02   6.0267857e+01
  -3.1808036e+02   5.6919643e+01
  -3.2142857e+02   5.3571429e+01
  -3.2477679e+02   5.0223214e+01
  -3.2812500e+02   4.6875000e+01
  -3.3147321e+02   4.3526786e+01
  -3.3482143e+02   4.0178571e+01
  -3.3816964e+02   3.6830357e+01
  -3.4151786e+02   3.3482143e+01
  -3.4486607e+02   3.0133929e+01
  -3.4821429e+02   2.6785714e+01
  -3.5156250e+02   2.3437500e+01
  -3.5491071e+02   2.0089286e+01
  -3.5825893e+02   1.6741071e+01
  -3.6160714e+02   1.3392857e+01
  -3.6495536e+02   1.0044643e+01
  -3.6830357e+02   6.6964286e+00
  -3.7165179e+02   3.3482143e+00
  -3.7500000e+02   0.0000000e+00
  -3.7500000e+02   0.0000000e+00
  -3.7165179e+02  -3.3482143e+00
  -3.6830357e+02  -6.6964286e+00
  -3.6495536e+02  -1.0044643e+01
  -3.6160714e+02  -1.3392857e+01
  -3.5825893e+02  -1.6741071e+01
  -3.5491071e+02  -2.0089286e+01
  -3.5156250e+02  -2.3437500e+01
  -3.4821429e+02  -2.6785714e+01
  -3.4486607e+02  -3.0133929e+01
  -3.4151786e+02  -3.3482143e+01
  -3.3816964e+02  -3.6830357e+01
  -3.3482143e+02  -4.0178571e+01
  -3.3147321e+02  -4.3526786e+01
  -3.2812500e+02  -4.6875000e+01
  -3.2477679e+02  -5.0223214e+01
  -3.2142857e+02  -5.3571429e+01
  -3.1808036e+02  -5.6919643e+01
  -3.1473214e+02  -6.0267857e+01
  -3.1138393e+02  -6.3616071e+01
  -3.0803571e+02  -6.6964286e+01
  -3.0468750e+02  -7.0312500e+01
  -3.0133929e+02  -7.3660714e+01
  -2.9799107e+02  -7.7008929e+01
  -2.9464286e+02  -8.0357143e+01
  -2.9129464e+02  -8.3705357e+01
  -2.8794643e+02  -8.7053571e+01
  -2.8459821e+02  -9.0401786e+01
  -2.8125000e+02  -9.3750000e+01
  -2.7790179e+02  -9.7098214e+01
  -2.7455357e+02  -1.0044643e+02
  -2.7120536e+02  -1.0379464e+02
  -2.6785714e+02  -1.0714286e+02
  -2.6450893e+02  -1.1049107e+02
  -2.6116071e+02  -1.1383929e+02
  -2.5781250e+02  -1.1718750e+02
  -2.5446429e+02  -1.2053571e+02
  -2.5111607e+02  -1.2388393e+02
  -2.4776786e+02  -1.2723214e+02
  -2.4441964e+02  -1.3058036e+02
  -2.4107143e+02  -1.3392857e+02
  -2.3772321e+02  -1.3727679e+02
  -2.3437500e+02  -1.4062500e+02
  -2.3102679e+02  -1.4397321e+02
  -2.2767857e+02  -1.4732143e+02
  -2.2433036e+02  -1.5066964e+02
  -2.2098214e+02  -1.5401786e+02
  -2.1763393e+02  -1.5736607e+02
  -2.1428571e+02  -1.6071429e+02
  -2.1093750e+02  -1.6406250e+02
  -2.0758929e+02  -1.6741071e+02
  -2.0424107e+02  -1.7075893e+02
  -2.0089286e+02  -1.7410714e+02
  -1.9754464e+02  -1.7745536e+02
  -1.9419643e+02  -1.8080357e+02
  -1.9084821e+02  -1.8415179e+02
  -1.8750000e+02  -1.8750000e+02
  -1.8415179e+02  -1.9084821e+02
  -1.8080357e+02  -1.9419643e+02
  -1.7745536e+02  -1.9754464e+02
  -1.7410714e+02  -2.0089286e+02
  -1.7075893e+02  -2.0424107e+02
  -1.6741071e+02  -2.0758929e+02
  -1.6406250e+02  -2.1093750e+02
  -1.6071429e+02  -2.1428571e+02
  -1.5736607e+02  -2.1763393e+02
  -1.5401786e+02  -2.2098214e+02
  -1.5066964e+02  -2.2433036e+02
  -1.4732143e+02  -2.2767857e+02
  -1.4397321e+02  -2.3102679e+02
  -1.4062500e+02  -2.3437500e+02
  -1.3727679e+02  -2.3772321e+02
  -1.3392857e+02  -2.4107143e+02
  -1.3058036e+02  -2.4441964e+02
  -1.2723214e+02  -2.4776786e+02
  -1.2388393e+02  -2.5111607e+02
  -1.2053571e+02  -2.5446429e+02
  -1.1718750e+02  -2.5781250e+02
  -1.1383929e+02  -2.6116071e+02
  -1.1049107e+02  -2.6450893e+02
  -1.0714286e+02  -2.6785714e+02
  -1.0379464e+02  -2.7120536e+02
  -1.0044643e+02  -2.7455357e+02
  -9.7098214e+01  -2.7790179e+02
  -9.3750000e+01  -2.8125000e+02
  -9.0401786e+01  -2.8459821e+02
  -8.7053571e+01  -2.8794643e+02
  -8.3705357e+01  -2.9129464e+02
  -8.0357143e+01  -2.9464286e+02
  -7.7008929e+01  -2.9799107e+02
  -7.3660714e+01  -3.0133929e+02
  -7.0312500e+01  -3.0468750e+02
  -6.6964286e+01  -3.0803571e+02
  -6.3616071e+01  -3.1138393e+02
  -6.0267857e+01  -3.1473214e+02
  -5.6919643e+01  -3.1808036e+02
  -5.3571429e+01  -3.2142857e+02
  -5.0223214e+01  -3.2477679e+02
  -4.6875000e+01  -3.2812500e+02
  -4.3526786e+01  -3.3147321e+02
  -4.0178571e+01  -3.3482143e+02
  -3.6830357e+01  -3.3816964e+02
  -3.3482143e+01  -3.4151786e+02
  -3.0133929e+01  -3.4486607e+02
  -2.6785714e+01  -3.4821429e+02
  -2.3437500e+01  -3.5156250e+02
  -2.0089286e+01  -3.5491071e+02
  -1.6741071e+01  -3.5825893e+02
  -1.3392857e+01  -3.6160714e+02
  -1.0044643e+01  -3.6495536e+02
  -6.6964286e+00  -3.6830357e+02
  -3.3482143e+00  -3.7165179e+02
  -5.6843419e-14  -3.7500000e+02
  -5.6843419e-14  -3.7500000e+02
   3.2894737e+00  -3.7171053e+02
   6.5789474e+00  -3.6842105e+02
   9.8684211e+00  -3.6513158e+02
   1.3157895e+01  -3.6184211e+02
   1.6447368e+01  -3.5855263e+02
   1.9736842e+01  -3.5526316e+02
   2.3026316e+01  -3.5197368e+02
   2.6315789e+01  -3.4868421e+02
   2.9605263e+01  -3.4539474e+02
   3.2894737e+01  -3.4210526e+02
   3.6184211e+01  -3.3881579e+02
   3.9473684e+01  -3.3552632e+02
   4.2763158e+01  -3.3223684e+02
   4.6052632e+01  -3.2894737e+02
   4.9342105e+01  -3.2565789e+02
   5.2631579e+01  -3.2236842e+02
   5.5921053e+01  -3.1907895e+02
   5.9210526e+01  -3.1578947e+02
   6.2500000e+01  -3.1250000e+02
   6.5789474e+01  -3.0921053e+02
   6.9078947e+01  -3.0592105e+02
   7.2368421e+01  -3.0263158e+02
   7.5657895e+01  -2.9934211e+02
   7.8947368e+01  -2.9605263e+02
   8.2236842e+01  -2.9276316e+02
   8.5526316e+01  -2.8947368e+02
   8.8815789e+01  -2.8618421e+02
   9.2105263e+01  -2.8289474e+02
   9.5394737e+01  -2.7960526e+02
   9.8684211e+01  -2.7631579e+02
   1.0197368e+02  -2.7302632e+02
   1.0526316e+02  -2.6973684e+02
   1.0855263e+02  -2.6644737e+02
   1.1184211e+02  -2.6315789e+02
   1.1513158e+02  -2.5986842e+02
   1.1842105e+02  -2.5657895e+02
   1.2171053e+02  -2.5328947e+02
   1.2500000e+02  -2.5000000e+02
   1.2828947e+02  -2.4671053e+02
   1.3157895e+02  -2.4342105e+02
   1.3486842e+02  -2.4013158e+02
   1.3815789e+02  -2.3684211e+02
   1.4144737e+02  -2.3355263e+02
   1.4473684e+02  -2.3026316e+02
   1.4802632e+02  -2.2697368e+02
   1.5131579e+02  -2.2368421e+02
   1.5460526e+02  -2.2039474e+02
   1.5789474e+02  -2.1710526e+02
   1.6118421e+02  -2.1381579e+02
   1.6447368e+02  -2.1052632e+02
   1.6776316e+02  -2.0723684e+02
   1.7105263e+02  -2.0394737e+02
   1.7434211e+02  -2.0065789e+02
   1.7763158e+02  -1.9736842e+02
   1.8092105e+02  -1.9407895e+02
   1.8421053e+02  -1.9078947e+02
   1.8750000e+02  -1.8750000e+02
   1.9078947e+02  -1.8421053e+02
   1.9407895e+02  -1.8092105e+02
   1.9736842e+02  -1.7763158e+02
   2.0065789e+02  -1.7434211e+02
   2.0394737e+02  -1.7105263e+02
   2.0723684e+02  -1.6776316e+02
   2.1052632e+02  -1.6447368e+02
   2.1381579e+02  -1.6118421e+02
   2.1710526e+02  -1.5789474e+02
   2.2039474e+02  -1.5460526e+02
   2.2368421e+02  -1.5131579e+02
   2.2697368e+02  -1.4802632e+02
   2.3026316e+02  -1.4473684e+02
   2.3355263e+02  -1.4144737e+02
   2.3684211e+02  -1.3815789e+02
   2.4013158e+02  -1.3486842e+02
   2.4342105e+02  -1.3157895e+02
   2.4671053e+02  -1.2828947e+02
   2.5000000e+02  -1.2500000e+02
   2.5328947e+02  -1.2171053e+02
   2.5657895e+02  -1.1842105e+02
   2.5986842e+02  -1.1513158e+02
   2.6315789e+02  -1.1184211e+02
   2.6644737e+02  -1.0855263e+02
   2.6973684e+02  -1.0526316e+02
   2.7302632e+02  -1.0197368e+02
   2.7631579e+02  -9.8684211e+01
   2.7960526e+02  -9.5394737e+01
   2.8289474e+02  -9.2105263e+01
   2.8618421e+02  -8.8815789e+01
   2.8947368e+02  -8.5526316e+01
   2.9276316e+02  -8.2236842e+01
   2.9605263e+02  -7.8947368e+01
   2.9934211e+02  -7.5657895e+01
   3.0263158e+02  -7.2368421e+01
   3.0592105e+02  -6.9078947e+01
   3.0921053e+02  -6.5789474e+01
   3.1250000e+02  -6.2500000e+01
   3.1578947e+02  -5.9210526e+01
   3.1907895e+02  -5.5921053e+01
   3.2236842e+02  -5.2631579e+01
   3.2565789e+02  -4.9342105e+01
   3.2894737e+02  -4.6052632e+01
   3.3223684e+02  -4.2763158e+01
   3.3552632e+02  -3.9473684e+01
   3.3881579e+02  -3.6184211e+01
   3.4210526e+02  -3.2894737e+01
   3.4539474e+02  -2.9605263e+01
   3.4868421e+02  -2.6315789e+01
   3.5197368e+02  -2.3026316e+01
   3.5526316e+02  -1.9736842e+01
   3.5855263e+02  -1.6447368e+01
   3.6184211e+02  -1.3157895e+01
   3.6513158e+02  -9.8684211e+00
   3.6842105e+02  -6.5789474e+00
   3.7171053e+02  -3.2894737e+00
   3.7500000e+02   0.0000000e+00
   3.7500000e+02   0.0000000e+00
   3.7192623e+02  -0.0000000e+00
   3.6885246e+02  -0.0000000e+00
   3.6577869e+02  -0.0000000e+00
   3.6270492e+02  -0.0000000e+00
   3.5963115e+02  -0.0000000e+00
   3.5655738e+02  -0.0000000e+00
   3.5348361e+02  -0.0000000e+00
   3.5040984e+02  -0.0000000e+00
   3.4733607e+02  -0.0000000e+00
   3.4426230e+02  -0.0000000e+00
   3.4118852e+02  -0.0000000e+00
   3.3811475e+02  -0.0000000e+00
   3.3504098e+02  -0.0000000e+00
   3.3196721e+02  -0.0000000e+00
   3.2889344e+02  -0.0000000e+00
   3.2581967e+02  -0.0000000e+00
   3.2274590e+02  -0.0000000e+00
   3.1967213e+02  -0.0000000e+00
   3.1659836e+02  -0.0000000e+00
   3.1352459e+02  -0.0000000e+00
   3.1045082e+02  -0.0000000e+00
   3.0737705e+02  -0.0000000e+00
   3.0430328e+02  -0.0000000e+00
   3.0122951e+02  -0.0000000e+00
   2.9815574e+02  -0.0000000e+00
   2.9508197e+02  -0.0000000e+00
   2.9200820e+02  -0.0000000e+00
   2.8893443e+02  -0.0000000e+00
   2.8586066e+02  -0.0000000e+00
   2.8278689e+02  -0.0000000e+00
   2.7971311e+02  -0.0000000e+00
   2.7663934e+02  -0.0000000e+00
   2.7356557e+02  -0.0000000e+00
   2.7049180e+02  -0.0000000e+00
   2.6741803e+02  -0.0000000e+00
   2.6434426e+02  -0.0000000e+00
   2.6127049e+02  -0.0000000e+00
   2.5819672e+02  -0.0000000e+00
   2.5512295e+02  -0.0000000e+00
   2.5204918e+02  -0.0000000e+00
   2.4897541e+02  -0.0000000e+00
   2.4590164e+02  -0.0000000e+00
   2.4282787e+02  -0.0000000e+00
   2.3975410e+02  -0.0000000e+00
   2.3668033e+02  -0.0000000e+00
   2.3360656e+02  -0.0000000e+00
   2.3053279e+02  -0.0000000e+00
   2.2745902e+02  -0.0000000e+00
   2.2438525e+02  -0.0000000e+00
   2.2131148e+02  -0.0000000e+00
   2.1823770e+02  -0.0000000e+00
   2.1516393e+02  -0.0000000e+00
   2.1209016e+02  -0.0000000e+00
   2.0901639e+02  -0.0000000e+00
   2.0594262e+02  -0.0000000e+00
   2.0286885e+02  -0.0000000e+00
   1.9979508e+02  -0.0000000e+00
   1.9672131e+02  -0.0000000e+00
   1.9364754e+02  -0.0000000e+00
   1.9057377e+02  -0.0000000e+00
   1.8750000e+02   0.0000000e+00
   1.8442623e+02   0.0000000e+00
   1.8135246e+02   0.0000000e+00
   1.7827869e+02   0.0000000e+00
   1.7520492e+02   0.0000000e+00
   1.7213115e+02   0.0000000e+00
   1.6905738e+02   0.0000000e+00
   1.6598361e+02   0.0000000e+00
   1.6290984e+02   0.0000000e+00
   1.5983607e+02   0.0000000e+00
   1.5676230e+02   0.0000000e+00
   1.5368852e+02   0.0000000e+00
   1.5061475e+02   0.0000000e+00
   1.4754098e+02   0.0000000e+00
   1.4446721e+02   0.0000000e+00
   1.4139344e+02   0.0000000e+00
   1.3831967e+02   0.0000000e+00
   1.3524590e+02   0.0000000e+00
   1.3217213e+02   0.0000000e+00
   1.2909836e+02   0.0000000e+00
   1.2602459e+02   0.0000000e+00
   1.2295082e+02   0.0000000e+00
   1.1987705e+02   0.0000000e+00
   1.1680328e+02   0.0000000e+00
   1.1372951e+02   0.0000000e+00
   1.1065574e+02   0.0000000e+00
   1.0758197e+02   0.0000000e+00
   1.0450820e+02   0.0000000e+00
   1.0143443e+02   0.0000000e+00
   9.8360656e+01   0.0000000e+00
   9.5286885e+01   0.0000000e+00
   9.2213115e+01   0.0000000e+00
   8.9139344e+01   0.0000000e+00
   8.6065574e+01   0.0000000e+00
   8.2991803e+01   0.0000000e+00
   7.9918033e+01   0.0000000e+00
   7.6844262e+01   0.0000000e+00
   7.3770492e+01   0.0000000e+00
   7.0696721e+01   0.0000000e+00
   6.7622951e+01   0.0000000e+00
   6.4549180e+01   0.0000000e+00
   6.1475410e+01   0.0000000e+00
   5.8401639e+01   0.0000000e+00
   5.5327869e+01   0.0000000e+00
   5.2254098e+01   0.0000000e+00
   4.9180328e+01   0.0000000e+00
   4.6106557e+01   0.0000000e+00
   4.3032787e+01   0.0000000e+00
   3.9959016e+01   0.0000000e+00
   3.6885246e+01   0.0000000e+00
   3.3811475e+01   0.0000000e+00
   3.0737705e+01   0.0000000e+00
   2.7663934e+01   0.0000000e+00
   2.4590164e+01   0.0000000e+00
   2.1516393e+01   0.0000000e+00
   1.8442623e+01   0.0000000e+00
   1.5368852e+01   0.0000000e+00
   1.2295082e+01   0.0000000e+00
   9.2213115e+00   0.0000000e+00
   6.1475410e+00   0.0000000e+00
   3.0737705e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Final_dats/fig1/spiral_traj.dat <==
   0.0000000e+00   0.0000000e+00
   6.6570132e-01   2.2296385e-02
   1.3291638e+00   8.9135560e-02
   1.9881527e+00   2.0036766e-01
   2.6404418e+00   3.5574321e-01
   3.2838172e+00   5.5491350e-01
   3.9160818e+00   7.9743122e-01
   4.5350593e+00   1.0827512e+00
   5.1385982e+00   1.4102313e+00
   5.7245759e+00   1.7791334e+00
   6.2909028e+00   2.1886251e+00
   6.8355259e+00   2.6377804e+00
   7.3564334e+00   3.1255817e+00
   7.8516577e+00   3.6509217e+00
   8.3192796e+00   4.2126048e+00
   8.7574321e+00   4.8093494e+00
   9.1643036e+00   5.4397900e+00
   9.5381417e+00   6.1024795e+00
   9.8772565e+00   6.7958917e+00
   1.0180024e+01   7.5184240e+00
   1.0444889e+01   8.2683998e+00
   1.0670370e+01   9.0440715e+00
   1.0855058e+01   9.8436236e+00
   1.0997623e+01   1.0665176e+01
   1.1096818e+01   1.1506786e+01
   1.1151476e+01   1.2366454e+01
   1.1160519e+01   1.3242124e+01
   1.1122955e+01   1.4131689e+01
   1.1037883e+01   1.5032995e+01
   1.0904495e+01   1.5943844e+01
   1.0722077e+01   1.6861995e+01
   1.0490012e+01   1.7785175e+01
   1.0207780e+01   1.8711075e+01
   9.8749607e+00   1.9637359e+01
   9.4912335e+00   2.0561666e+01
   9.0563807e+00   2.1481615e+01
   8.5702866e+00   2.2394811e+01
   8.0329393e+00   2.3298843e+01
   7.4444310e+00   2.4191296e+01
   6.8049582e+00   2.5069750e+01
   6.1148226e+00   2.5931786e+01
   5.3744309e+00   2.6774992e+01
   4.5842945e+00   2.7596962e+01
   3.7450299e+00   2.8395308e+01
   2.8573578e+00   2.9167659e+01
   1.9221027e+00   2.9911664e+01
   9.4019230e-01   3.0625003e+01
  -8.7343713e-02   3.1305384e+01
  -1.1593744e+00   3.1950553e+01
  -2.2746691e+00   3.2558293e+01
  -3.4318986e+00   3.3126432e+01
  -4.6296368e+00   3.3652847e+01
  -5.8663626e+00   3.4135464e+01
  -7.1404617e+00   3.4572269e+01
  -8.4502284e+00   3.4961303e+01
  -9.7938684e+00   3.5300675e+01
  -1.1169501e+01   3.5588559e+01
  -1.2575160e+01   3.5823200e+01
  -1.4008801e+01   3.6002919e+01
  -1.5468297e+01   3.6126114e+01
  -1.6951449e+01   3.6191266e+01
  -1.8455984e+01   3.6196938e+01
  -1.9979559e+01   3.6141783e+01
  -2.1519767e+01   3.6024545e+01
  -2.3074137e+01   3.5844060e+01
  -2.4640140e+01   3.5599262e+01
  -2.6215191e+01   3.5289185e+01
  -2.7796656e+01   3.4912962e+01
  -2.9381851e+01   3.4469831e+01
  -3.0968051e+01   3.3959138e+01
  -3.2552490e+01   3.3380334e+01
  -3.4132368e+01   3.2732983e+01
  -3.5704854e+01   3.2016759e+01
  -3.7267091e+01   3.1231449e+01
  -3.8816201e+01   3.0376955e+01
  -4.0349285e+01   2.9453296e+01
  -4.1863436e+01   2.8460608e+01
  -4.3355735e+01   2.7399141e+01
  -4.4823262e+01   2.6269268e+01
  -4.6263097e+01   2.5071479e+01
  -4.7672324e+01   2.3806383e+01
  -4.9048041e+01   2.2474709e+01
  -5.0387359e+01   2.1077305e+01
  -5.1687409e+01   1.9615138e+01
  -5.2945347e+01   1.8089294e+01
  -5.4158359e+01   1.6500977e+01
  -5.5323665e+01   1.4851508e+01
  -5.6438523e+01   1.3142324e+01
  -5.7500235e+01   1.1374980e+01
  -5.8506153e+01   9.5511408e+00
  -5.9453679e+01   7.6725862e+00
  -6.0340274e+01   5.7412059e+00
  -6.1163461e+01   3.7589982e+00
  -6.1920829e+01   1.7280685e+00
  -6.2610038e+01  -3.4937349e-01
  -6.3228821e+01  -2.4710160e+00
  -6.3774994e+01  -4.6344476e+00
  -6.4246452e+01  -6.8371602e+00
  -6.4641182e+01  -9.0765519e+00
  -6.4957258e+01  -1.1349930e+01
  -6.5192852e+01  -1.3654513e+01
  -6.5346234e+01  -1.5987438e+01
  -6.5415775e+01  -1.8345758e+01
  -6.5399954e+01  -2.0726452e+01
  -6.5297358e+01  -2.3126425e+01
  -6.5106687e+01  -2.5542510e+01
  -6.4826755e+01  -2.7971478e+01
  -6.4456496e+01  -3.0410039e+01
  -6.3994964e+01  -3.2854845e+01
  -6.3441338e+01  -3.5302495e+01
  -6.2794920e+01  -3.7749543e+01
  -6.2055144e+01  -4.0192499e+01
  -6.1221572e+01  -4.2627833e+01
  -6.0293899e+01  -4.5051983e+01
  -5.9271955e+01  -4.7461359e+01
  -5.8155703e+01  -4.9852347e+01
  -5.6945246e+01  -5.2221314e+01
  -5.5640823e+01  -5.4564615e+01
  -5.4242813e+01  -5.6878596e+01
  -5.2751735e+01  -5.9159600e+01
  -5.1168247e+01  -6.1403973e+01
  -4.9493150e+01  -6.3608069e+01
  -4.7727385e+01  -6.5768254e+01
  -4.5872034e+01  -6.7880915e+01
  -4.3928321e+01  -6.9942460e+01
  -4.1897608e+01  -7.1949327e+01
  -3.9781399e+01  -7.3897990e+01
  -3.7581337e+01  -7.5784963e+01
  -3.5299201e+01  -7.7606804e+01
  -3.2936910e+01  -7.9360122e+01
  -3.0496515e+01  -8.1041584e+01
  -2.7980202e+01  -8.2647917e+01
  -2.5390291e+01  -8.4175913e+01
  -2.2729227e+01  -8.5622439e+01
  -1.9999588e+01  -8.6984437e+01
  -1.7204074e+01  -8.8258932e+01
  -1.4345508e+01  -8.9443033e+01
  -1.1426832e+01  -9.0533945e+01
  -8.4511072e+00  -9.1528967e+01
  -5.4215060e+00  -9.2425498e+01
  -2.3413118e+00  -9.3221047e+01
   7.8608526e-01  -9.3913229e+01
   3.9571925e+00  -9.4499776e+01
   7.1684180e+00  -9.4978537e+01
   1.0416075e+01  -9.5347487e+01
   1.3696387e+01  -9.5604724e+01
   1.7005489e+01  -9.5748479e+01
   2.0339436e+01  -9.5777118e+01
   2.3694206e+01  -9.5689142e+01
   2.7065704e+01  -9.5483195e+01
   3.0449768e+01  -9.5158066e+01
   3.3842174e+01  -9.4712689e+01
   3.7238640e+01  -9.4146149e+01
   4.0634835e+01  -9.3457685e+01
   4.4026379e+01  -9.2646688e+01
   4.7408853e+01  -9.1712709e+01
   5.0777802e+01  -9.0655457e+01
   5.4128743e+01  -8.9474804e+01
   5.7457168e+01  -8.8170781e+01
   6.0758553e+01  -8.6743586e+01
   6.4028361e+01  -8.5193583e+01
   6.7262051e+01  -8.3521299e+01
   7.0455081e+01  -8.1727432e+01
   7.3602918e+01  -7.9812844e+01
   7.6701038e+01  -7.7778569e+01
   7.9744939e+01  -7.5625804e+01
   8.2730144e+01  -7.3355918e+01
   8.5652206e+01  -7.0970446e+01
   8.8506717e+01  -6.8471091e+01
   9.1289312e+01  -6.5859720e+01
   9.3995675e+01  -6.3138366e+01
   9.6621550e+01  -6.0309228e+01
   9.9162738e+01  -5.7374663e+01
   1.0161511e+02  -5.4337193e+01
   1.0397462e+02  -5.1199496e+01
   1.0623729e+02  -4.7964407e+01
   1.0839923e+02  -4.4634914e+01
   1.1045665e+02  -4.1214159e+01
   1.1240586e+02  -3.7705430e+01
   1.1424326e+02  -3.4112162e+01
   1.1596537e+02  -3.0437931e+01
   1.1756882e+02  -2.6686451e+01
   1.1905036e+02  -2.2861574e+01
   1.2040688e+02  -1.8967280e+01
   1.2163538e+02  -1.5007677e+01
   1.2273301e+02  -1.0986995e+01
   1.2369705e+02  -6.9095838e+00
   1.2452492e+02  -2.7799046e+00
   1.2521423e+02   1.3974722e+00
   1.2576269e+02   5.6178726e+00
   1.2616819e+02   9.8765247e+00
   1.2642881e+02   1.4168563e+01
   1.2654275e+02   1.8489037e+01
   1.2650841e+02   2.2832911e+01
   1.2632435e+02   2.7195077e+01
   1.2598932e+02   3.1570356e+01
   1.2550223e+02   3.5953504e+01
   1.2486220e+02   4.0339223e+01
   1.2406850e+02   4.4722161e+01
   1.2312063e+02   4.9096923e+01
   1.2201823e+02   5.3458076e+01
   1.2076118e+02   5.7800156e+01
   1.1934952e+02   6.2117673e+01
   1.1778350e+02   6.6405122e+01
   1.1606357e+02   7.0656986e+01
   1.1419036e+02   7.4867745e+01
   1.1216471e+02   7.9031880e+01
   1.0998765e+02   8.3143886e+01
   1.0766043e+02   8.7198273e+01
   1.0518446e+02   9.1189577e+01
   1.0256140e+02   9.5112366e+01
   9.9793050e+01   9.8961245e+01
   9.6881453e+01   1.0273087e+02
   9.3828825e+01   1.0641594e+02
   9.0637582e+01   1.1001123e+02
   8.7310331e+01   1.1351157e+02
   8.3849874e+01   1.1691186e+02
   8.0259197e+01   1.2020711e+02
   7.6541476e+01   1.2339238e+02
   7.2700070e+01   1.2646286e+02
   6.8738518e+01   1.2941382e+02
   6.4660540e+01   1.3224064e+02
   6.0470026e+01   1.3493883e+02
   5.6171042e+01   1.3750401e+02
   5.1767817e+01   1.3993193e+02
   4.7264747e+01   1.4221848e+02
   4.2666383e+01   1.4435970e+02
   3.7977433e+01   1.4635174e+02
   3.3202752e+01   1.4819095e+02
   2.8347343e+01   1.4987381e+02
   2.3416345e+01   1.5139698e+02
   1.8415032e+01   1.5275726e+02
   1.3348806e+01   1.5395167e+02
   8.2231924e+00   1.5497737e+02
   3.0438318e+00   1.5583173e+02
  -2.1835248e+00   1.5651230e+02
  -7.4530225e+00   1.5701682e+02
  -1.2758709e+01   1.5734324e+02
  -1.8094542e+01   1.5748969e+02
  -2.3454395e+01   1.5745453e+02
  -2.8832066e+01   1.5723632e+02
  -3.4221281e+01   1.5683383e+02
  -3.9615708e+01   1.5624605e+02
  -4.5008957e+01   1.5547218e+02
  -5.0394592e+01   1.5451165e+02
  -5.5766137e+01   1.5336411e+02
  -6.1117085e+01   1.5202944e+02
  -6.6440905e+01   1.5050773e+02
  -7.1731051e+01   1.4879932e+02
  -7.6980965e+01   1.4690476e+02
  -8.2184095e+01   1.4482484e+02
  -8.7333892e+01   1.4256060e+02
  -9.2423826e+01   1.4011327e+02
  -9.7447392e+01   1.3748434e+02
  -1.0239812e+02   1.3467552e+02
  -1.0726956e+02   1.3168877e+02
  -1.1205535e+02   1.2852625e+02
  -1.1674916e+02   1.2519036e+02
  -1.2134472e+02   1.2168375e+02
  -1.2583585e+02   1.1800926e+02
  -1.3021644e+02   1.1416997e+02
  -1.3448047e+02   1.1016919e+02
  -1.3862204e+02   1.0601043e+02
  -1.4263531e+02   1.0169742e+02
  -1.4651461e+02   9.7234122e+01
  -1.5025434e+02   9.2624682e+01
  -1.5384906e+02   8.7873464e+01
  -1.5729346e+02   8.2985033e+01
  -1.6058236e+02   7.7964148e+01
  -1.6371075e+02   7.2815762e+01
  -1.6667378e+02   6.7545018e+01
  -1.6946673e+02   6.2157237e+01
  -1.7208509e+02   5.6657923e+01
  -1.7452452e+02   5.1052748e+01
  -1.7678085e+02   4.5347552e+01
  -1.7885012e+02   3.9548334e+01
  -1.8072856e+02   3.3661247e+01
  -1.8241259e+02   2.7692593e+01
  -1.8389886e+02   2.1648811e+01
  -1.8518422e+02   1.5536479e+01
  -1.8626575e+02   9.3622949e+00
  -1.8714074e+02   3.1330811e+00
  -1.8780672e+02  -3.1442309e+00
  -1.8826145e+02  -9.4626052e+00
  -1.8850293e+02  -1.5814910e+01
  -1.8852941e+02  -2.2193925e+01
  -1.8833935e+02  -2.8592352e+01
  -1.8793151e+02  -3.5002818e+01
  -1.8730486e+02  -4.1417891e+01
  -1.8645864e+02  -4.7830082e+01
  -1.8539235e+02  -5.4231857e+01
  -1.8410574e+02  -6.0615646e+01
  -1.8259884e+02  -6.6973850e+01
  -1.8087191e+02  -7.3298852e+01
  -1.7892551e+02  -7.9583027e+01
  -1.7676044e+02  -8.5818745e+01
  -1.7437777e+02  -9.1998389e+01
  -1.7177884e+02  -9.8114357e+01
  -1.6896526e+02  -1.0415908e+02
  -1.6593889e+02  -1.1012501e+02
  -1.6270188e+02  -1.1600466e+02
  -1.5925661e+02  -1.2179061e+02
  -1.5560576e+02  -1.2747546e+02
  -1.5175223e+02  -1.3305193e+02
  -1.4769922e+02  -1.3851280e+02
  -1.4345015e+02  -1.4385095e+02
  -1.3900873e+02  -1.4905934e+02
  -1.3437888e+02  -1.5413109e+02
  -1.2956481e+02  -1.5905937e+02
  -1.2457094e+02  -1.6383754e+02
  -1.1940194e+02  -1.6845907e+02
  -1.1406274e+02  -1.7291756e+02
  -1.0855846e+02  -1.7720680e+02
  -1.0289449e+02  -1.8132070e+02
  -9.7076398e+01  -1.8525339e+02
  -9.1110004e+01  -1.8899913e+02
  -8.5001320e+01  -1.9255240e+02
  -7.8756569e+01  -1.9590785e+02
  -7.2382170e+01  -1.9906036e+02
  -6.5884733e+01  -2.0200499e+02
  -5.9271055e+01  -2.0473703e+02
  -5.2548109e+01  -2.0725200e+02
  -4.5723040e+01  -2.0954562e+02
  -3.8803155e+01  -2.1161389e+02
  -3.1795916e+01  -2.1345301e+02
  -2.4708933e+01  -2.1505945e+02
  -1.7549954e+01  -2.1642994e+02
  -1.0326857e+01  -2.1756144e+02
  -3.0476432e+00  -2.1845121e+02
   4.2795754e+00  -2.1909675e+02
   1.1646582e+01  -2.1949585e+02
   1.9045064e+01  -2.1964656e+02
   2.6466626e+01  -2.1954723e+02
   3.3902795e+01  -2.1919649e+02
   4.1345033e+01  -2.1859325e+02
   4.8784746e+01  -2.1773671e+02
   5.6213292e+01  -2.1662637e+02
   6.3621996e+01  -2.1526202e+02
   7.1002153e+01  -2.1364377e+02
   7.8345045e+01  -2.1177198e+02
   8.5641947e+01  -2.0964737e+02
   9.2884139e+01  -2.0727090e+02
   1.0006292e+02  -2.0464389e+02
   1.0716960e+02  -2.0176791e+02
   1.1419554e+02  -1.9864486e+02
   1.2113215e+02  -1.9527694e+02
   1.2797089e+02  -1.9166664e+02
   1.3470327e+02  -1.8781674e+02
   1.4132091e+02  -1.8373035e+02
   1.4781550e+02  -1.7941083e+02
   1.5417882e+02  -1.7486187e+02
   1.6040278e+02  -1.7008743e+02
   1.6647940e+02  -1.6509174e+02
   1.7240082e+02  -1.5987936e+02
   1.7815933e+02  -1.5445507e+02
   1.8374736e+02  -1.4882398e+02
   1.8915751e+02  -1.4299142e+02
   1.9438252e+02  -1.3696302e+02
   1.9941536e+02  -1.3074465e+02
   2.0424913e+02  -1.2434244e+02
   2.0887715e+02  -1.1776278e+02
   2.1329296e+02  -1.1101228e+02
   2.1749029e+02  -1.0409779e+02
   2.2146309e+02  -9.7026408e+01
   2.2520557e+02  -8.9805427e+01
   2.2871214e+02  -8.2442367e+01
   2.3197748e+02  -7.4944952e+01
   2.3499653e+02  -6.7321102e+01
   2.3776446e+02  -5.9578928e+01
   2.4027673e+02  -5.1726719e+01
   2.4252907e+02  -4.3772938e+01
   2.4451750e+02  -3.5726212e+01
   2.4623831e+02  -2.7595317e+01
   2.4768809e+02  -1.9389177e+01
   2.4886373e+02  -1.1116848e+01
   2.4976242e+02  -2.7875111e+00
   2.5038167e+02   5.5895407e+00
   2.5071928e+02   1.4004909e+01
   2.5077339e+02   2.2449104e+01
   2.5054244e+02   3.0912551e+01
   2.5002522e+02   3.9385608e+01
   2.4922082e+02   4.7858570e+01
   2.4812867e+02   5.6321681e+01
   2.4674853e+02   6.4765152e+01
   2.4508051e+02   7.3179163e+01
   2.4312503e+02   8.1553880e+01
   2.4088287e+02   8.9879466e+01
   2.3835513e+02   9.8146090e+01
   2.3554325e+02   1.0634394e+02
   2.3244901e+02   1.1446324e+02
   2.2907453e+02   1.2249425e+02
   2.2542227e+02   1.3042729e+02
   2.2149501e+02   1.3825273e+02
   2.1729588e+02   1.4596105e+02
   2.1282834e+02   1.5354278e+02
   2.0809615e+02   1.6098858e+02
   2.0310344e+02   1.6828920e+02
   1.9785462e+02   1.7543554e+02
   1.9235446e+02   1.8241861e+02
   1.8660801e+02   1.8922957e+02
   1.8062066e+02   1.9585974e+02
   1.7439807e+02   2.0230062e+02
   1.6794624e+02   2.0854387e+02
   1.6127143e+02   2.1458134e+02
   1.5438022e+02   2.2040509e+02
   1.4727945e+02   2.2600738e+02
   1.3997624e+02   2.3138070e+02
   1.3247798e+02   2.3651776e+02
   1.2479234e+02   2.4141152e+02
   1.1692720e+02   2.4605516e+02
   1.0889074e+02   2.5044216e+02
   1.0069132e+02   2.5456623e+02
   9.2337586e+01   2.5842138e+02
   8.3838361e+01   2.6200188e+02
   7.5202694e+01   2.6530230e+02
   6.6439834e+01   2.6831753e+02
   5.7559220e+01   2.7104273e+02
   4.8570471e+01   2.7347340e+02
   3.9483377e+01   2.7560534e+02
   3.0307885e+01   2.7743470e+02
   2.1054095e+01   2.7895794e+02
   1.1732240e+01   2.8017187e+02
   2.3526807e+00   2.8107364e+02
  -7.0741065e+00   2.8166073e+02
  -1.6537543e+01   2.8193102e+02
  -2.6026961e+01   2.8188269e+02
  -3.5531609e+01   2.8151431e+02
  -4.5040675e+01   2.8082482e+02
  -5.4543287e+01   2.7981350e+02
  -6.4028533e+01   2.7848003e+02
  -7.3485472e+01   2.7682443e+02
  -8.2903146e+01   2.7484711e+02
  -9.2270591e+01   2.7254886e+02
  -1.0157685e+02   2.6993082e+02
  -1.1081100e+02   2.6699452e+02
  -1.1996213e+02   2.6374187e+02
  -1.2901939e+02   2.6017515e+02
  -1.3797200e+02   2.5629700e+02
  -1.4680922e+02   2.5211044e+02
  -1.5552043e+02   2.4761887e+02
  -1.6409508e+02   2.4282604e+02
  -1.7252276e+02   2.3773607e+02
  -1.8079316e+02   2.3235344e+02
  -1.8889611e+02   2.2668300e+02
  -1.9682160e+02   2.2072993e+02
  -2.0455976e+02   2.1449979e+02
  -2.1210092e+02   2.0799845e+02
  -2.1943556e+02   2.0123213e+02
  -2.2655439e+02   1.9420740e+02
  -2.3344831e+02   1.8693114e+02
  -2.4010845e+02   1.7941055e+02
  -2.4652615e+02   1.7165315e+02
  -2.5269302e+02   1.6366675e+02
  -2.5860090e+02   1.5545948e+02
  -2.6424190e+02   1.4703975e+02
  -2.6960841e+02   1.3841624e+02
  -2.7469310e+02   1.2959792e+02
  -2.7948893e+02   1.2059401e+02
  -2.8398917e+02   1.1141399e+02
  -2.8818738e+02   1.0206759e+02
  -2.9207747e+02   9.2564739e+01
  -2.9565365e+02   8.2915634e+01
  -2.9891050e+02   7.3130657e+01
  -3.0184291e+02   6.3220396e+01
  -3.0444614e+02   5.3195630e+01
  -3.0671581e+02   4.3067312e+01
  -3.0864791e+02   3.2846564e+01
  -3.1023877e+02   2.2544657e+01
  -3.1148514e+02   1.2173005e+01
  -3.1238412e+02   1.7431507e+00
  -3.1293322e+02  -8.7332495e+00
  -3.1313033e+02  -1.9244436e+01
  -3.1297373e+02  -2.9778562e+01
  -3.1246211e+02  -4.0323703e+01
  -3.1159457e+02  -5.0867874e+01
  -3.1037059e+02  -6.1399039e+01
  -3.0879008e+02  -7.1905131e+01
  -3.0685335e+02  -8.2374060e+01
  -3.0456112e+02  -9.2793728e+01
  -3.0191454e+02  -1.0315205e+02
  -2.9891513e+02  -1.1343694e+02
  -2.9556487e+02  -1.2363639e+02
  -2.9186612e+02  -1.3373839e+02
  -2.8782166e+02  -1.4373104e+02
  -2.8343467e+02  -1.5360248e+02
  -2.7870875e+02  -1.6334096e+02
  -2.7364789e+02  -1.7293484e+02
  -2.6825649e+02  -1.8237258e+02
  -2.6253935e+02  -1.9164278e+02
  -2.5650165e+02  -2.0073420e+02
  -2.5014897e+02  -2.0963575e+02
  -2.4348727e+02  -2.1833651e+02
  -2.3652289e+02  -2.2682574e+02
  -2.2926254e+02  -2.3509293e+02
  -2.2171329e+02  -2.4312774e+02
  -2.1388259e+02  -2.5092009e+02
  -2.0577823e+02  -2.5846013e+02
  -1.9740833e+02  -2.6573825e+02
  -1.8878138e+02  -2.7274512e+02
  -1.7990616e+02  -2.7947165e+02
  -1.7079180e+02  -2.8590908e+02
  -1.6144773e+02  -2.9204892e+02
  -1.5188367e+02  -2.9788300e+02
  -1.4210965e+02  -3.0340344e+02
  -1.3213596e+02  -3.0860274e+02
  -1.2197318e+02  -3.1347369e+02
  -1.1163212e+02  -3.1800946e+02
  -1.0112387e+02  -3.2220356e+02
  -9.0459730e+01  -3.2604987e+02
  -7.9651227e+01  -3.2954265e+02
  -6.8710103e+01  -3.3267655e+02
  -5.7648294e+01  -3.3544658e+02
  -4.6477922e+01  -3.3784819e+02
  -3.5211279e+01  -3.3987719e+02
  -2.3860815e+01  -3.4152985e+02
  -1.2439121e+01  -3.4280281e+02
  -9.5892247e-01  -3.4369316e+02
   1.0566944e+01  -3.4419840e+02
   2.2125538e+01  -3.4431649e+02
   3.3703834e+01  -3.4404579e+02
   4.5288734e+01  -3.4338512e+02
   5.6867082e+01  -3.4233375e+02
   6.8425681e+01  -3.4089136e+02
   7.9951306e+01  -3.3905811e+02
   9.1430720e+01  -3.3683459e+02
   1.0285069e+02  -3.3422185e+02
   1.1419800e+02  -3.3122139e+02
   1.2545947e+02  -3.2783515e+02
   1.3662197e+02  -3.2406551e+02
   1.4767243e+02  -3.1991533e+02
   1.5859785e+02  -3.1538788e+02
   1.6938536e+02  -3.1048690e+02
   1.8002215e+02  -3.0521655e+02
   1.9049558e+02  -2.9958145e+02
   2.0079312e+02  -2.9358664e+02
   2.1090241e+02  -2.8723759e+02
   2.2081125e+02  -2.8054020e+02
   2.3050765e+02  -2.7350079e+02
   2.3997977e+02  -2.6612609e+02
   2.4921604e+02  -2.5842324e+02
   2.5820507e+02  -2.5039978e+02
   2.6693573e+02  -2.4206365e+02
   2.7539716e+02  -2.3342318e+02
   2.8357875e+02  -2.2448705e+02
   2.9147016e+02  -2.1526435e+02
   2.9906138e+02  -2.0576450e+02
   3.0634267e+02  -1.9599728e+02
   3.1330463e+02  -1.8597282e+02
   3.1993819e+02  -1.7570156e+02
   3.2623461e+02  -1.6519429e+02
   3.3218552e+02  -1.5446207e+02
   3.3778290e+02  -1.4351629e+02
   3.4301912e+02  -1.3236861e+02
   3.4788692e+02  -1.2103097e+02
   3.5237945e+02  -1.0951555e+02
   3.5649025e+02  -9.7834794e+01
   3.6021328e+02  -8.6001380e+01
   3.6354293e+02  -7.4028198e+01
   3.6647400e+02  -6.1928346e+01
   3.6900174e+02  -4.9715113e+01
   3.7112184e+02  -3.7401964e+01
   3.7283044e+02  -2.5002525e+01
   3.7412414e+02  -1.2530569e+01
   3.7500000e+02  -2.7554553e-13
   3.7500000e+02   0.0000000e+00
   3.6864407e+02  -0.0000000e+00
   3.6228814e+02  -0.0000000e+00
   3.5593220e+02  -0.0000000e+00
   3.4957627e+02  -0.0000000e+00
   3.4322034e+02  -0.0000000e+00
   3.3686441e+02  -0.0000000e+00
   3.3050847e+02  -0.0000000e+00
   3.2415254e+02  -0.0000000e+00
   3.1779661e+02  -0.0000000e+00
   3.1144068e+02  -0.0000000e+00
   3.0508475e+02  -0.0000000e+00
   2.9872881e+02  -0.0000000e+00
   2.9237288e+02  -0.0000000e+00
   2.8601695e+02  -0.0000000e+00
   2.7966102e+02  -0.0000000e+00
   2.7330508e+02  -0.0000000e+00
   2.6694915e+02  -0.0000000e+00
   2.6059322e+02  -0.0000000e+00
   2.5423729e+02  -0.0000000e+00
   2.4788136e+02  -0.0000000e+00
   2.4152542e+02  -0.0000000e+00
   2.3516949e+02  -0.0000000e+00
   2.2881356e+02  -0.0000000e+00
   2.2245763e+02  -0.0000000e+00
   2.1610169e+02  -0.0000000e+00
   2.0974576e+02  -0.0000000e+00
   2.0338983e+02  -0.0000000e+00
   1.9703390e+02  -0.0000000e+00
   1.9067797e+02  -0.0000000e+00
   1.8432203e+02   0.0000000e+00
   1.7796610e+02   0.0000000e+00
   1.7161017e+02   0.0000000e+00
   1.6525424e+02   0.0000000e+00
   1.5889831e+02   0.0000000e+00
   1.5254237e+02   0.0000000e+00
   1.4618644e+02   0.0000000e+00
   1.3983051e+02   0.0000000e+00
   1.3347458e+02   0.0000000e+00
   1.2711864e+02   0.0000000e+00
   1.2076271e+02   0.0000000e+00
   1.1440678e+02   0.0000000e+00
   1.0805085e+02   0.0000000e+00
   1.0169492e+02   0.0000000e+00
   9.5338983e+01   0.0000000e+00
   8.8983051e+01   0.0000000e+00
   8.2627119e+01   0.0000000e+00
   7.6271186e+01   0.0000000e+00
   6.9915254e+01   0.0000000e+00
   6.3559322e+01   0.0000000e+00
   5.7203390e+01   0.0000000e+00
   5.0847458e+01   0.0000000e+00
   4.4491525e+01   0.0000000e+00
   3.8135593e+01   0.0000000e+00
   3.1779661e+01   0.0000000e+00
   2.5423729e+01   0.0000000e+00
   1.9067797e+01   0.0000000e+00
   1.2711864e+01   0.0000000e+00
   6.3559322e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Final_dats/fig2/RIS_noopt_250.dat <==
   5.0000000e+02   6.1159956e+01
   5.5000000e+02   6.4394757e+01
   6.0000000e+02   6.7140302e+01
   6.5000000e+02   6.9746714e+01
   7.0000000e+02   7.1942561e+01
   7.5000000e+02   7.3761306e+01
   8.0000000e+02   7.5222529e+01
   8.5000000e+02   7.6360146e+01
   9.0000000e+02   7.7197750e+01
   9.5000000e+02   7.7839140e+01
   1.0000000e+03   7.8407787e+01
   1.0500000e+03   7.8645772e+01
   1.1000000e+03   7.8729940e+01
   1.1500000e+03   7.8691062e+01
   1.2000000e+03   7.8497535e+01
   1.2500000e+03   7.8062365e+01
   1.3000000e+03   7.7711807e+01
   1.3500000e+03   7.7316471e+01
   1.4000000e+03   7.6879448e+01
   1.4500000e+03   7.6442381e+01
   1.5000000e+03   7.5893996e+01
   1.5500000e+03   7.5359082e+01
   1.6000000e+03   7.4471162e+01


==> Final_dats/fig2/RIS_noopt_500.dat <==
   5.0000000e+02   1.0342384e+01
   5.5000000e+02   2.0755490e+01
   6.0000000e+02   2.7547371e+01
   6.5000000e+02   3.3889320e+01
   7.0000000e+02   3.8111476e+01
   7.5000000e+02   4.1290390e+01
   8.0000000e+02   4.3455790e+01
   8.5000000e+02   4.5029565e+01
   9.0000000e+02   4.6333223e+01
   9.5000000e+02   4.7472533e+01
   1.0000000e+03   4.8467667e+01
   1.0500000e+03   4.9290197e+01
   1.1000000e+03   4.9977827e+01
   1.1500000e+03   5.0552141e+01
   1.2000000e+03   5.1003776e+01
   1.2500000e+03   5.1334628e+01
   1.3000000e+03   5.1608482e+01
   1.3500000e+03   5.1811657e+01
   1.4000000e+03   5.1948292e+01
   1.4500000e+03   5.2045418e+01
   1.5000000e+03   5.2060864e+01
   1.5500000e+03   5.1967373e+01
   1.6000000e+03   5.1894165e+01


==> Final_dats/fig2/RIS_noopt_750.dat <==
   5.0000000e+02   4.7360423e-03
   5.5000000e+02   2.2417586e-01
   6.0000000e+02   1.8821920e+00
   6.5000000e+02   4.3302538e+00
   7.0000000e+02   8.0936492e+00
   7.5000000e+02   1.2949913e+01
   8.0000000e+02   1.8223089e+01
   8.5000000e+02   2.3115450e+01
   9.0000000e+02   2.7041299e+01
   9.5000000e+02   2.9812887e+01
   1.0000000e+03   3.1566069e+01
   1.0500000e+03   3.2674862e+01
   1.1000000e+03   3.3501718e+01
   1.1500000e+03   3.4222008e+01
   1.2000000e+03   3.4858860e+01
   1.2500000e+03   3.5425927e+01
   1.3000000e+03   3.5912836e+01
   1.3500000e+03   3.6340075e+01
   1.4000000e+03   3.6715758e+01
   1.4500000e+03   3.7086223e+01
   1.5000000e+03   3.7219728e+01
   1.5500000e+03   3.7427843e+01
   1.6000000e+03   3.7118395e+01


==> Final_dats/fig2/RIS_opt_250.dat <==
   5.0000000e+02   7.0471290e+01
   5.5000000e+02   7.5091030e+01
   6.0000000e+02   7.7726876e+01
   6.5000000e+02   8.0065158e+01
   7.0000000e+02   8.2528358e+01
   7.5000000e+02   8.4626498e+01
   8.0000000e+02   8.6345160e+01
   8.5000000e+02   8.7459480e+01
   9.0000000e+02   8.8173020e+01
   9.5000000e+02   8.8556250e+01
   1.0000000e+03   8.8526850e+01
   1.0500000e+03   8.8302350e+01
   1.1000000e+03   8.8021010e+01
   1.1500000e+03   8.7682850e+01
   1.2000000e+03   8.7273980e+01
   1.2500000e+03   8.6640140e+01
   1.3000000e+03   8.5905660e+01
   1.3500000e+03   8.5052500e+01
   1.4000000e+03   8.4207440e+01
   1.4500000e+03   8.3263440e+01
   1.5000000e+03   8.2544900e+01
   1.5500000e+03   8.1888567e+01
   1.6000000e+03   8.1246400e+01


==> Final_dats/fig2/RIS_opt_500.dat <==
   5.0000000e+02   1.7484880e+01
   5.5000000e+02   3.3368660e+01
   6.0000000e+02   4.1341196e+01
   6.5000000e+02   4.8973440e+01
   7.0000000e+02   5.3900060e+01
   7.5000000e+02   5.5949300e+01
   8.0000000e+02   5.7441666e+01
   8.5000000e+02   5.8731632e+01
   9.0000000e+02   5.9883732e+01
   9.5000000e+02   6.0675332e+01
   1.0000000e+03   6.1332712e+01
   1.0500000e+03   6.1909006e+01
   1.1000000e+03   6.2318420e+01
   1.1500000e+03   6.2516460e+01
   1.2000000e+03   6.2488720e+01
   1.2500000e+03   6.2421960e+01
   1.3000000e+03   6.2305260e+01
   1.3500000e+03   6.1963800e+01
   1.4000000e+03   6.1625220e+01
   1.4500000e+03   6.1249600e+01
   1.5000000e+03   6.0858513e+01
   1.5500000e+03   6.0381055e+01
   1.6000000e+03   6.0094165e+01


==> Final_dats/fig2/RIS_opt_750.dat <==
   5.0000000e+02   0.0000000e+00
   5.5000000e+02   2.3436667e-01
   6.0000000e+02   2.4719600e+00
   6.5000000e+02   5.9770600e+00
   7.0000000e+02   1.1844246e+01
   7.5000000e+02   1.9147406e+01
   8.0000000e+02   2.6898806e+01
   8.5000000e+02   3.3819466e+01
   9.0000000e+02   3.9199826e+01
   9.5000000e+02   4.2376200e+01
   1.0000000e+03   4.4006380e+01
   1.0500000e+03   4.5083980e+01
   1.1000000e+03   4.5755300e+01
   1.1500000e+03   4.6304280e+01
   1.2000000e+03   4.6715280e+01
   1.2500000e+03   4.7188108e+01
   1.3000000e+03   4.7556896e+01
   1.3500000e+03   4.7726276e+01
   1.4000000e+03   4.7668636e+01
   1.4500000e+03   4.7518276e+01
   1.5000000e+03   4.7215064e+01
   1.5500000e+03   4.6540960e+01
   1.6000000e+03   4.6217880e+01


==> Final_dats/fig2/Relay_noopt_250.dat <==
2.0000000e+00	1.4622730e+02
4.0000000e+00	1.5779550e+02
6.0000000e+00	1.6447940e+02
8.0000000e+00	1.6919030e+02
1.0000000e+01	1.7284780e+02
1.2000000e+01	1.7550950e+02


==> Final_dats/fig2/Relay_noopt_500.dat <==
2.0000000e+00	1.2707930e+02
4.0000000e+00	1.3908160e+02
6.0000000e+00	1.4596020e+02
8.0000000e+00	1.5080040e+02
1.0000000e+01	1.5453930e+02
1.2000000e+01	1.5724320e+02


==> Final_dats/fig2/Relay_noopt_750.dat <==
2.0000000e+00	1.1428802e+02
4.0000000e+00	1.2651894e+02
6.0000000e+00	1.3348338e+02
8.0000000e+00	1.3839895e+02
1.0000000e+01	1.4216475e+02
1.2000000e+01	1.4521944e+02


==> Final_dats/fig2/Relay_opt_250.dat <==
2.0000000e+00	1.5467810e+02
4.0000000e+00	1.6477010e+02
6.0000000e+00	1.7168350e+02
8.0000000e+00	1.7613050e+02
1.0000000e+01	1.7956030e+02
1.2000000e+01	1.8325100e+02

==> Final_dats/fig2/Relay_opt_500.dat <==
2.0000000e+00	1.4007120e+02
4.0000000e+00	1.5075420e+02
6.0000000e+00	1.5822180e+02
8.0000000e+00	1.6278010e+02
1.0000000e+01	1.6631350e+02
1.2000000e+01	1.6908840e+02

==> Final_dats/fig2/Relay_opt_750.dat <==
2.0000000e+00	1.2938081e+02
4.0000000e+00	1.4044677e+02
6.0000000e+00	1.4883617e+02
8.0000000e+00	1.5319362e+02
1.0000000e+01	1.5651072e+02
1.2000000e+01	1.5998031e+02

==> Final_dats/fig3/circ_nopt_outages_relay.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   8.0000000e+00   2.9380038e-03
   1.0000000e+01   1.2436941e-01
   1.2000000e+01   5.1501218e-01


==> Final_dats/fig3/circ_nopt_outages_relay_30.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   8.0000000e+00   1.5380038e-03
   1.0000000e+01   1.0136941e-01
   1.2000000e+01   3.1501218e-01


==> Final_dats/fig3/circ_nopt_outages_relay_60.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   8.0000000e+00   4.9380038e-03
   1.0000000e+01   1.8436941e-01
   1.2000000e+01   8.1501218e-01


==> Final_dats/fig3/circ_opt_outages_relay.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00  
   8.0000000e+00   2.0902000e+00
   1.0000000e+01   5.2231715e+00
   1.2000000e+01   1.2281100e+01


==> Final_dats/fig3/rom_nopt_outages_relay.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   8.0000000e+00   1.8473038e-03
   1.0000000e+01   5.3039292e-02
   1.2000000e+01   2.5397476e-01


==> Final_dats/fig3/rom_opt_outages_relay.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00   
   8.0000000e+00   9.6567277e-01
   1.0000000e+01   4.4853000e+00
   1.2000000e+01   1.0995100e+01


==> Final_dats/fig3/spir_nopt_outages_relay.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   8.0000000e+00   2.2085699e-03
   1.0000000e+01   6.8526851e-02
   1.2000000e+01   2.8309887e-01


==> Final_dats/fig3/spir_opt_outages_relay.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00   
   8.0000000e+00   0.6449800e+00
   1.0000000e+01   2.4323000e+00
   1.2000000e+01   7.9795000e+00


==> Final_dats/fig3/stable_nopt_outages_relay.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00


==> Final_dats/fig3/stable_opt_outages_relay.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   1.0000000e+01   4.2210000e-01
   1.2000000e+01   1.8913500e+00


==> Final_dats/fig4/RIS_30Wh_n.dat <==
   5.0000000e+02   0.0000000e+00
   5.5000000e+02   1.5624444e-01
   6.0000000e+02   1.6479733e+00
   6.5000000e+02   3.9847067e+00
   7.0000000e+02   7.8961640e+00
   7.5000000e+02   1.2764937e+01
   8.0000000e+02   1.7932537e+01
   8.5000000e+02   2.2546311e+01
   9.0000000e+02   2.6133217e+01
   9.5000000e+02   2.8250800e+01
   1.0000000e+03   2.9337587e+01
   1.0500000e+03   3.0055987e+01
   1.1000000e+03   3.0503533e+01
   1.1500000e+03   3.0869520e+01
   1.2000000e+03   3.1143520e+01
   1.2500000e+03   3.1458739e+01
   1.3000000e+03   3.1704597e+01
   1.3500000e+03   3.1817517e+01
   1.4000000e+03   3.1779091e+01
   1.4500000e+03   3.1678851e+01
   1.5000000e+03   3.1476709e+01
   1.5500000e+03   3.1027307e+01
   1.6000000e+03   3.0811920e+01


==> Final_dats/fig4/RIS_45Wh.dat <==
   5.0000000e+02   0.0000000e-03
   5.5000000e+02   0.0000000e-02
   6.0000000e+02   7.0310000e-01
   6.5000000e+02   2.5450000e+00
   7.0000000e+02   9.1117000e+00
   7.5000000e+02   1.7525500e+01
   8.0000000e+02   2.9335930e+01
   8.5000000e+02   3.7218900e+01
   9.0000000e+02   4.1302000e+01
   9.5000000e+02   4.3715000e+01
   1.0000000e+03   4.4427300e+01
   1.0500000e+03   4.5217800e+01
   1.1000000e+03   4.5369800e+01
   1.1500000e+03   4.6690000e+01
   1.2000000e+03   4.7071600e+01
   1.2500000e+03   4.7172200e+01
   1.3000000e+03   4.7272800e+01
   1.3500000e+03   4.7733940e+01
   1.4000000e+03   4.8533940e+01
   1.4500000e+03   4.7918500e+01
   1.5000000e+03   4.6884000e+01
   1.5500000e+03   4.6521000e+01
   1.6000000e+03   4.6217880e+01


==> Final_dats/fig4/RIS_45Wh_n.dat <==
   5.0000000e+02   0.0000000e+00
   5.5000000e+02   2.3436667e-01
   6.0000000e+02   2.4719600e+00
   6.5000000e+02   5.9770600e+00
   7.0000000e+02   1.1844246e+01
   7.5000000e+02   1.9147406e+01
   8.0000000e+02   2.6898806e+01
   8.5000000e+02   3.3819466e+01
   9.0000000e+02   3.9199826e+01
   9.5000000e+02   4.2376200e+01
   1.0000000e+03   4.4006380e+01
   1.0500000e+03   4.5083980e+01
   1.1000000e+03   4.5755300e+01
   1.1500000e+03   4.6304280e+01
   1.2000000e+03   4.6715280e+01
   1.2500000e+03   4.7188108e+01
   1.3000000e+03   4.7556896e+01
   1.3500000e+03   4.7726276e+01
   1.4000000e+03   4.7668636e+01
   1.4500000e+03   4.7518276e+01
   1.5000000e+03   4.7215064e+01
   1.5500000e+03   4.6540960e+01
   1.6000000e+03   4.6217880e+01


==> Final_dats/fig4/RIS_60Wh_n.dat <==
   5.0000000e+02   0.0000000e+00
   5.5000000e+02   3.1248889e-01
   6.0000000e+02   3.2959467e+00
   6.5000000e+02   7.9694133e+00
   7.0000000e+02   1.5792328e+01
   7.5000000e+02   2.5529875e+01
   8.0000000e+02   3.5865075e+01
   8.5000000e+02   4.5092621e+01
   9.0000000e+02   5.2266435e+01
   9.5000000e+02   5.6501600e+01
   1.0000000e+03   5.8675173e+01
   1.0500000e+03   6.0111973e+01
   1.1000000e+03   6.1007067e+01
   1.1500000e+03   6.1739040e+01
   1.2000000e+03   6.2287040e+01
   1.2500000e+03   6.2917477e+01
   1.3000000e+03   6.3409195e+01
   1.3500000e+03   6.3635035e+01
   1.4000000e+03   6.3558181e+01
   1.4500000e+03   6.3357701e+01
   1.5000000e+03   6.2953419e+01
   1.5500000e+03   6.2054613e+01
   1.6000000e+03   6.1623840e+01


==> Final_dats/fig4/RIS_opt_250.dat <==
   5.0000000e+02   7.0471290e+01
   5.5000000e+02   7.4429732e+01
   6.0000000e+02   7.7176542e+01
   6.5000000e+02   8.0007584e+01
   7.0000000e+02   8.2258410e+01
   7.5000000e+02   8.4204931e+01
   8.0000000e+02   8.5826503e+01
   8.5000000e+02   8.7032082e+01
   9.0000000e+02   8.7812152e+01
   9.5000000e+02   8.8203590e+01
   1.0000000e+03   8.8315896e+01
   1.0500000e+03   8.8217862e+01
   1.1000000e+03   8.7961408e+01
   1.1500000e+03   8.7584066e+01
   1.2000000e+03   8.7104728e+01
   1.2500000e+03   8.6511026e+01
   1.3000000e+03   8.5815944e+01
   1.3500000e+03   8.5013836e+01
   1.4000000e+03   8.4194788e+01
   1.4500000e+03   8.3391369e+01
   1.5000000e+03   8.2630149e+01
   1.5500000e+03   8.1893289e+01
   1.6000000e+03   8.1246400e+01


==> Final_dats/fig4/RIS_opt_500.dat <==
   5.0000000e+02   1.7484880e+01
   5.5000000e+02   3.0731579e+01
   6.0000000e+02   3.9013647e+01
   6.5000000e+02   4.6706531e+01
   7.0000000e+02   5.1521132e+01
   7.5000000e+02   5.4999220e+01
   8.0000000e+02   5.7181278e+01
   8.5000000e+02   5.8536332e+01
   9.0000000e+02   5.9613015e+01
   9.5000000e+02   6.0506483e+01
   1.0000000e+03   6.1223840e+01
   1.0500000e+03   6.1750386e+01
   1.1000000e+03   6.2113064e+01
   1.1500000e+03   6.2330913e+01
   1.2000000e+03   6.2410164e+01
   1.2500000e+03   6.2339240e+01
   1.3000000e+03   6.2160992e+01
   1.3500000e+03   6.1913168e+01
   1.4000000e+03   6.1600479e+01
   1.4500000e+03   6.1215638e+01
   1.5000000e+03   6.0841711e+01
   1.5500000e+03   6.0444578e+01
   1.6000000e+03   6.0094165e+01


==> Final_dats/fig4/Relay_30Wh.dat <==
2.0000000e+00	8.4820290e+01
4.0000000e+00	9.2027408e+01
6.0000000e+00	9.7082102e+01
8.0000000e+00	1.0022300e+02
1.0000000e+01	1.0330609e+02
1.2000000e+01	1.0547265e+02

==> Final_dats/fig4/Relay_45Wh.dat <==
2.0000000e+00	1.2938081e+02
4.0000000e+00	1.4044677e+02
6.0000000e+00	1.4883617e+02
8.0000000e+00	1.5219362e+02
1.0000000e+01	1.5664072e+02
1.2000000e+01	1.5998031e+02

==> Final_dats/fig4/Relay_60Wh.dat <==
2.0000000e+00	1.6959424e+02
4.0000000e+00	1.8570511e+02
6.0000000e+00	1.9384532e+02
8.0000000e+00	2.0071013e+02
1.0000000e+01	2.0521619e+02
1.2000000e+01	2.0935440e+02

==> Final_dats/fig5/circ_30Wh.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00  
   8.0000000e+00   0.7302000e+00
   1.0000000e+01   2.7366000e+00
   1.2000000e+01   1.0233880e+01


==> Final_dats/fig5/circ_45Wh.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00  
   8.0000000e+00   2.0902000e+00
   1.0000000e+01   5.2231715e+00
   1.2000000e+01   1.2281100e+01


==> Final_dats/fig5/circ_60Wh.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00  
   8.0000000e+00   3.3277000e+00
   1.0000000e+01   7.0367000e+00
   1.2000000e+01   1.9217300e+01


==> Final_dats/fig5/rom_30Wh.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00   
   8.0000000e+00   0.6016000e+00
   1.0000000e+01   2.6016000e+00
   1.2000000e+01   7.0004000e+00


==> Final_dats/fig5/rom_45Wh.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00   
   8.0000000e+00   9.6567277e-01
   1.0000000e+01   4.4853000e+00
   1.2000000e+01   1.0995100e+01


==> Final_dats/fig5/rom_60Wh.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00   
   8.0000000e+00   1.4944000e+00
   1.0000000e+01   6.4960000e+00
   1.2000000e+01   1.6871700e+01


==> Final_dats/fig5/spir_30Wh.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00   
   8.0000000e+00   0.0940000e+00
   1.0000000e+01   1.0943000e+00
   1.2000000e+01   3.2375300e+00


==> Final_dats/fig5/spir_45Wh.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00   
   8.0000000e+00   0.6449800e+00
   1.0000000e+01   2.4323000e+00
   1.2000000e+01   7.9795000e+00


==> Final_dats/fig5/spir_60Wh.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00   
   8.0000000e+00   1.4346000e+00
   1.0000000e+01   5.4347000e+00
   1.2000000e+01   1.1911170e+01


==> Final_dats/fig5/stable_30Wh.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   1.0000000e+01   2.8140000e-01
   1.2000000e+01   1.2609000e+00


==> Final_dats/fig5/stable_45Wh.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   1.0000000e+01   4.2210000e-01
   1.2000000e+01   1.8913500e+00


==> Final_dats/fig5/stable_60Wh.dat <==
   2.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   1.0000000e+01   5.6280000e-01
   1.2000000e+01   2.5218000e+00


==> Final_dats/fig6/BS.dat <==
0.0000000e+00	0.0000000e+00



==> Final_dats/fig6/aggregators_position.dat <==
4.4066933e+01	-4.0973673e+01
-2.2197331e+02	1.3818698e+01
1.5382346e+02	-1.0440510e+02
1.0778844e+02	2.4925784e+02
-2.9039118e+02	-3.3008797e+02
-1.9153650e+02	1.5057418e+02
-2.0308686e+01	3.0345647e+00
-1.1140602e+02	2.3864781e+02
-1.9474440e+02	2.8422363e+01
-5.3229241e+01	-3.0016717e+02


==> Final_dats/fig6/relay_outages_best_traj_30Wh.dat <==
   0.0000000e+00   0.0000000e+00
   1.4693749e+00   6.6587489e+00
   2.9681087e+00   1.3291935e+01
   4.4459442e+00   1.9934166e+01
   5.8594367e+00   2.6540375e+01
   5.9603812e+00   2.9759398e+01
   5.9003803e+00   3.2526512e+01
   5.8518292e+00   3.5185446e+01
   5.7883232e+00   3.7828538e+01
   5.6858979e+00   4.0482357e+01
   5.6362711e+00   4.3144695e+01
   5.5380614e+00   4.5823355e+01
   5.4889621e+00   4.8621077e+01
   5.4230392e+00   5.1476852e+01
   4.8882607e+00   5.1970914e+01
   4.2379682e+00   5.2412833e+01
   3.6390133e+00   5.2843225e+01
   2.9585324e+00   5.3089452e+01
   2.2543493e+00   5.3384701e+01
   1.5048597e+00   5.3606493e+01
  -3.0475378e-02   5.3248570e+01
  -1.6296512e+00   5.2864384e+01
  -3.4306232e+00   5.2355741e+01
  -5.2029315e+00   5.1804880e+01
  -7.7988008e+00   5.0356117e+01
  -1.0404059e+01   4.8958383e+01
  -1.3011929e+01   4.7613558e+01
  -1.5626227e+01   4.6214894e+01
  -1.8242099e+01   4.4795136e+01
  -2.0874045e+01   4.3389669e+01
  -2.3540723e+01   4.1992129e+01
  -2.6245930e+01   4.0598302e+01
  -2.9954986e+01   3.7973427e+01
  -3.3738548e+01   3.5314547e+01
  -3.7494059e+01   3.2694369e+01
  -4.1289741e+01   3.0082019e+01
  -4.5149782e+01   2.7466082e+01
  -4.9101116e+01   2.4844708e+01
  -5.2354087e+01   1.8544820e+01
  -5.5670780e+01   1.2256611e+01
  -5.9067359e+01   5.9979055e+00
  -6.2521489e+01  -3.2884727e-01
  -6.6004960e+01  -6.7201595e+00
  -6.9550049e+01  -1.3216309e+01
  -7.3145095e+01  -1.9803384e+01
  -7.6781364e+01  -2.6505922e+01
  -8.0501306e+01  -3.3373773e+01
  -8.4249922e+01  -4.0361801e+01
  -8.8008305e+01  -4.7458085e+01
  -9.1864699e+01  -5.4667520e+01
  -9.5814742e+01  -6.1965789e+01
  -9.9797243e+01  -6.9359571e+01
  -1.0380547e+02  -7.6836590e+01
  -1.0784277e+02  -8.4379406e+01
  -1.1192306e+02  -9.1977845e+01
  -1.1602592e+02  -9.9605786e+01
  -1.2004991e+02  -1.0726505e+02
  -1.2425854e+02  -1.1522942e+02
  -1.2704504e+02  -1.2122037e+02
  -1.2990399e+02  -1.2724712e+02
  -1.3120983e+02  -1.3105042e+02
  -1.3175923e+02  -1.3365845e+02
  -1.3182906e+02  -1.3525561e+02
  -1.3162832e+02  -1.3598144e+02
  -1.3128704e+02  -1.3610985e+02
  -1.3091056e+02  -1.3624597e+02
  -1.3067237e+02  -1.3630578e+02
  -1.3053448e+02  -1.3631356e+02
  -1.2996721e+02  -1.3647765e+02
  -1.2915170e+02  -1.3646701e+02
  -1.2835693e+02  -1.3625345e+02
  -1.2772005e+02  -1.3608470e+02
  -1.2704681e+02  -1.3585209e+02
  -1.2625699e+02  -1.3554035e+02
  -1.2536398e+02  -1.3515436e+02
  -1.2389398e+02  -1.3423095e+02
  -1.1909449e+02  -1.2982556e+02
  -1.1432072e+02  -1.2535795e+02
  -1.0966313e+02  -1.2089394e+02
  -1.0506003e+02  -1.1647460e+02
  -1.0046442e+02  -1.1205052e+02
  -9.5968297e+01  -1.0760596e+02
  -9.1489743e+01  -1.0309319e+02
  -8.7005039e+01  -9.8430644e+01
  -8.2587444e+01  -9.3690786e+01
  -7.8076247e+01  -8.9007005e+01
  -7.3464150e+01  -8.4269449e+01
  -6.8859000e+01  -7.9542359e+01
  -6.4202431e+01  -7.4740298e+01
  -5.9522400e+01  -6.9938818e+01
  -5.4914945e+01  -6.5211943e+01
  -5.4179200e+01  -6.7400804e+01
  -5.3630177e+01  -6.9385537e+01
  -5.3125319e+01  -7.1604329e+01
  -5.2404105e+01  -7.3951120e+01
  -5.1462753e+01  -5.7763811e+01
  -4.8676850e+01  -5.4226064e+01
  -4.5859046e+01  -5.0583908e+01
  -4.2864496e+01  -4.7013229e+01
  -3.9841585e+01  -4.3428778e+01
  -3.6753474e+01  -3.9681547e+01
  -3.3538460e+01  -3.5857781e+01
  -3.0205878e+01  -3.2070037e+01
  -2.6831846e+01  -2.8345843e+01
  -2.3367044e+01  -2.4495975e+01
  -1.9790838e+01  -2.0552110e+01
  -1.6134802e+01  -1.6573434e+01
  -1.2516019e+01  -1.2589659e+01
  -8.8864418e+00  -8.5703140e+00
  -5.1619768e+00  -4.5381760e+00
  -1.4647275e+00  -5.1022389e-01
   0.0000000e+00   0.0000000e+00


==> Final_dats/fig6/relay_outages_best_traj_45Wh.dat <==
   0.0000000e+00   0.0000000e+00
   3.2109565e-01   5.1619492e+00
   5.6978305e-01   1.0266412e+01
   8.3034720e-01   1.5397765e+01
   1.1392779e+00   2.0503433e+01
   1.3509626e+00   2.5585941e+01
   1.5985144e+00   3.0608600e+01
   1.7931320e+00   3.5725953e+01
   1.9323467e+00   4.1200775e+01
   3.7583481e+00   4.2212043e+01
   5.4023876e+00   4.3316358e+01
   6.8424159e+00   4.4747169e+01
   8.2946220e+00   4.6000158e+01
   9.4094179e+00   4.7182107e+01
   1.0436112e+01   4.8327968e+01
   1.1632541e+01   4.9394168e+01
   1.2704498e+01   5.0642874e+01
   1.3265880e+01   5.1221859e+01
   1.4438904e+01   5.2443192e+01
   1.5445344e+01   5.3452439e+01
   1.6190946e+01   5.4209475e+01
   1.7058470e+01   5.4994002e+01
   1.7796555e+01   5.6057472e+01
   1.8238030e+01   5.7134200e+01
   1.8942416e+01   5.8231016e+01
   1.9694072e+01   5.9791027e+01
   1.9619014e+01   6.0090099e+01
   1.9925094e+01   6.1131766e+01
   2.0630187e+01   6.2167945e+01
   2.0719951e+01   6.3080128e+01
   2.0634728e+01   6.3799146e+01
   2.0450085e+01   6.4188957e+01
   2.0348102e+01   6.5240796e+01
   2.0030086e+01   6.6187758e+01
   1.9617743e+01   6.7047084e+01
   1.9097626e+01   6.8007258e+01
   1.8403810e+01   6.8815995e+01
   1.7729047e+01   7.0084166e+01
   1.6785209e+01   7.0766697e+01
   1.5776740e+01   7.1739101e+01
   1.4780187e+01   7.2605809e+01
   1.3429781e+01   7.3407415e+01
   1.2043614e+01   7.4089277e+01
   1.0583519e+01   7.4793937e+01
   8.8940740e+00   7.5394190e+01
   7.2083706e+00   7.5768524e+01
   5.3817565e+00   7.6166499e+01
   3.3890079e+00   7.6463016e+01
   1.3422280e+00   7.6581487e+01
  -8.6129571e-01   7.6536400e+01
  -3.1496787e+00   7.6376546e+01
  -5.4918079e+00   7.6114854e+01
  -7.9351755e+00   7.5666987e+01
  -1.0466658e+01   7.5047559e+01
  -1.3071609e+01   7.4289485e+01
  -1.5739562e+01   7.3392169e+01
  -1.8532786e+01   7.2356938e+01
  -2.1396231e+01   7.1170874e+01
  -2.4274723e+01   6.9817282e+01
  -2.7326698e+01   6.8254907e+01
  -3.0510373e+01   6.6479219e+01
  -3.3771079e+01   6.4504078e+01
  -3.7227118e+01   6.2237927e+01
  -4.0802159e+01   5.9731865e+01
  -4.4471841e+01   5.7012678e+01
  -4.8277486e+01   5.3989654e+01
  -5.2170434e+01   5.0733952e+01
  -5.6145041e+01   4.7243335e+01
  -6.0208636e+01   4.3478027e+01
  -6.4303309e+01   3.9506767e+01
  -6.8422819e+01   3.5309988e+01
  -7.2570118e+01   3.0913479e+01
  -7.6660922e+01   2.6336392e+01
  -8.0736553e+01   2.1558733e+01
  -8.4806691e+01   1.6572345e+01
  -8.8837765e+01   1.1358341e+01
  -9.2859159e+01   5.9251017e+00
  -9.6864334e+01   2.1606508e-01
  -1.0086493e+02  -5.7626564e+00
  -1.0484244e+02  -1.2046086e+01
  -1.0884919e+02  -1.8626806e+01
  -1.1283687e+02  -2.5505317e+01
  -1.1679691e+02  -3.2679875e+01
  -1.2078039e+02  -4.0143648e+01
  -1.2479238e+02  -4.7910726e+01
  -1.2878358e+02  -5.6012787e+01
  -1.3273396e+02  -6.4367699e+01
  -1.3661151e+02  -7.2847990e+01
  -1.4036057e+02  -8.1436842e+01
  -1.4397317e+02  -9.0065980e+01
  -1.4742323e+02  -9.8715021e+01
  -1.5075173e+02  -1.0746888e+02
  -1.5393955e+02  -1.1615761e+02
  -1.5691773e+02  -1.2493201e+02
  -1.5986804e+02  -1.3387436e+02
  -1.6278014e+02  -1.4309924e+02
  -1.6146145e+02  -1.4484361e+02
  -1.5973212e+02  -1.4632045e+02
  -1.5794831e+02  -1.4788135e+02
  -1.5601754e+02  -1.4953243e+02
  -1.5398679e+02  -1.5120909e+02
  -1.5184095e+02  -1.5292925e+02
  -1.4980616e+02  -1.5491184e+02
  -1.4750848e+02  -1.5650674e+02
  -1.4538614e+02  -1.5835102e+02
  -1.4328395e+02  -1.6014198e+02
  -1.4131574e+02  -1.6183289e+02
  -1.3936916e+02  -1.6345754e+02
  -1.3750771e+02  -1.6503772e+02
  -1.3597368e+02  -1.6664911e+02
  -1.3417650e+02  -1.6790593e+02
  -1.3257637e+02  -1.6929853e+02
  -1.3112128e+02  -1.7060771e+02
  -1.2968050e+02  -1.7190216e+02
  -1.2815429e+02  -1.7332495e+02
  -1.2676885e+02  -1.7464355e+02
  -1.2535299e+02  -1.7591511e+02
  -1.2362124e+02  -1.7750014e+02
  -1.2239994e+02  -1.7911778e+02
  -1.2116240e+02  -1.8057429e+02
  -1.1957940e+02  -1.8201787e+02
  -1.1835356e+02  -1.8296626e+02
  -1.1686180e+02  -1.8339983e+02
  -1.1570477e+02  -1.8357013e+02
  -1.1536327e+02  -1.8372704e+02
  -1.1375519e+02  -1.8454690e+02
  -1.1350857e+02  -1.8466795e+02
  -1.1359172e+02  -1.8474905e+02
  -1.1251555e+02  -1.8507591e+02
  -1.1221638e+02  -1.8496335e+02
  -1.1159554e+02  -1.8502260e+02
  -1.1136998e+02  -1.8471990e+02
  -1.1111333e+02  -1.8429820e+02
  -1.1049774e+02  -1.8368191e+02
  -1.0994099e+02  -1.8344708e+02
  -1.0948273e+02  -1.8309869e+02
  -1.0892536e+02  -1.8265451e+02
  -1.0897649e+02  -1.8255285e+02
  -1.0806522e+02  -1.8201831e+02
  -1.0767836e+02  -1.8190349e+02
  -1.0749170e+02  -1.8032424e+02
  -9.4100364e+01  -1.6949878e+02
  -8.0546040e+01  -1.5884276e+02
  -6.3967522e+01  -1.5409210e+02
  -6.2246603e+01  -1.4465365e+02
  -6.0308774e+01  -1.3664665e+02
  -5.8496167e+01  -1.2847363e+02
  -5.7159052e+01  -1.2044510e+02
  -5.5559905e+01  -1.1292139e+02
  -5.3940125e+01  -1.0584319e+02
  -5.2531689e+01  -9.9003910e+01
  -5.1071669e+01  -9.2439093e+01
  -4.9541448e+01  -8.6055655e+01
  -4.8218858e+01  -7.9615467e+01
  -4.7049728e+01  -7.3002218e+01
  -4.5825904e+01  -6.6260997e+01
  -4.4477090e+01  -5.9447237e+01
  -4.2978765e+01  -5.2573177e+01
  -4.1447646e+01  -4.5717836e+01
  -4.0035872e+01  -3.8900652e+01
  -3.8679839e+01  -3.1980659e+01
  -3.7291282e+01  -2.5070947e+01
  -3.6048094e+01  -1.8366364e+01
  -3.4902174e+01  -1.1790353e+01
  -3.3706604e+01  -5.3628739e+00
  -3.2480350e+01   7.6801700e-01
  -3.1441021e+01   6.6983346e+00
  -3.0547557e+01   1.2507104e+01
  -2.9477452e+01   1.8103799e+01
  -2.8728221e+01   2.3820246e+01
  -2.8284010e+01   3.0448084e+01
  -2.5814482e+01   3.0290643e+01
  -1.8964507e+01   2.1930963e+01
  -1.2599636e+01   1.4377915e+01
  -6.2605034e+00   7.1338268e+00
   0.0000000e+00   0.0000000e+00


==> Final_dats/fig6/relay_outages_best_traj_60Wh.dat <==
   0.0000000e+00   0.0000000e+00
   1.1043303e+00   2.2966693e+00
   1.9879002e+00   5.1138657e+00
   2.8086137e+00   7.8973221e+00
   3.6866212e+00   1.0754789e+01
   4.1814221e+00   1.3856506e+01
   4.8594533e+00   1.7110751e+01
   5.5227299e+00   2.0749860e+01
   6.1006014e+00   2.3691746e+01
   6.9401530e+00   2.6499716e+01
   7.5624646e+00   2.9509102e+01
   7.9995074e+00   3.2587092e+01
   8.6221571e+00   3.5316626e+01
   8.9435955e+00   3.8448927e+01
   9.0160908e+00   4.1831374e+01
   9.1378788e+00   4.4656659e+01
   9.6352733e+00   4.7567555e+01
   1.0689089e+01   5.1217476e+01
   1.1778171e+01   5.3925137e+01
   1.2130620e+01   5.7267348e+01
   1.3776644e+01   5.9468904e+01
   1.4973725e+01   6.1237091e+01
   1.7073586e+01   6.3047618e+01
   1.9715696e+01   6.4116769e+01
   2.2223301e+01   6.4840704e+01
   2.4567745e+01   6.5968009e+01
   2.6198763e+01   6.7476178e+01
   2.7220261e+01   6.9235714e+01
   2.8236361e+01   7.1269358e+01
   2.8883603e+01   7.3199277e+01
   2.8990686e+01   7.4791047e+01
   2.9223566e+01   7.6652123e+01
   2.9319340e+01   7.8276775e+01
   2.9164433e+01   7.9238545e+01
   2.9238775e+01   7.9883870e+01
   2.9089628e+01   8.0381694e+01
   2.9141457e+01   8.0344466e+01
   2.9284283e+01   7.9981916e+01
   2.5491390e+01   8.4635472e+01
   2.2473347e+01   8.8443464e+01
   2.0869013e+01   9.2377761e+01
   1.9643845e+01   9.5992971e+01
   1.8100690e+01   9.8911150e+01
   1.8475059e+01   1.0254199e+02
   1.7961748e+01   1.0588588e+02
   1.7723857e+01   1.0969477e+02
   1.8593177e+01   1.1365892e+02
   1.9176473e+01   1.1750288e+02
   1.9678679e+01   1.2122143e+02
   1.9907583e+01   1.2499353e+02
   2.0102766e+01   1.2847928e+02
   2.0072144e+01   1.3169665e+02
   1.9753029e+01   1.3473954e+02
   1.9355223e+01   1.3763006e+02
   1.8628563e+01   1.4024869e+02
   1.7752808e+01   1.4266612e+02
   1.6646098e+01   1.4493103e+02
   1.5308404e+01   1.4723027e+02
   1.3779186e+01   1.4946139e+02
   1.1996064e+01   1.5148913e+02
   1.0004465e+01   1.5343471e+02
   7.8950240e+00   1.5524205e+02
   5.7307626e+00   1.5699033e+02
   3.4737822e+00   1.5845225e+02
   1.1310724e+00   1.5982996e+02
  -1.3394314e+00   1.6101057e+02
  -3.9045666e+00   1.6194380e+02
  -6.6059211e+00   1.6266439e+02
  -9.6068015e+00   1.6322106e+02
  -1.2843707e+01   1.6362186e+02
  -1.6214462e+01   1.6373447e+02
  -1.9851610e+01   1.6356020e+02
  -2.3312740e+01   1.6343615e+02
  -2.6944365e+01   1.6300315e+02
  -3.0389224e+01   1.6262272e+02
  -3.4157787e+01   1.6194859e+02
  -3.8045484e+01   1.6091845e+02
  -4.2061612e+01   1.5970690e+02
  -4.6339429e+01   1.5816796e+02
  -5.0704545e+01   1.5626708e+02
  -5.5047059e+01   1.5401877e+02
  -5.9394017e+01   1.5152910e+02
  -6.3710305e+01   1.4879769e+02
  -6.7970644e+01   1.4576622e+02
  -7.2270427e+01   1.4246899e+02
  -7.6680455e+01   1.3890199e+02
  -8.1160421e+01   1.3502112e+02
  -8.5628203e+01   1.3079901e+02
  -9.0032658e+01   1.2624103e+02
  -9.4355212e+01   1.2134484e+02
  -9.8591651e+01   1.1606471e+02
  -1.0274417e+02   1.1034675e+02
  -1.0681513e+02   1.0415555e+02
  -1.1081071e+02   9.7474534e+01
  -1.1475139e+02   9.0318288e+01
  -1.1865789e+02   8.2727739e+01
  -1.2255062e+02   7.4757745e+01
  -1.2643764e+02   6.6466297e+01
  -1.3029942e+02   5.7899243e+01
  -1.3407731e+02   4.9077565e+01
  -1.3768489e+02   3.9987585e+01
  -1.4109463e+02   3.0599329e+01
  -1.4424024e+02   2.0822908e+01
  -1.4719282e+02   1.0585458e+01
  -1.5026630e+02  -1.0437574e-01
  -1.5338315e+02  -1.1298304e+01
  -1.5637418e+02  -2.3040326e+01
  -1.5930427e+02  -3.5200779e+01
  -1.6248035e+02  -4.7649491e+01
  -1.6546319e+02  -6.0198841e+01
  -1.6816305e+02  -7.2854834e+01
  -1.7063378e+02  -8.5640539e+01
  -1.7295723e+02  -9.8467077e+01
  -1.7456361e+02  -1.1144847e+02
  -1.7634925e+02  -1.2444761e+02
  -1.7881905e+02  -1.3732838e+02
  -1.7478951e+02  -1.3981601e+02
  -1.7191869e+02  -1.4312365e+02
  -1.6949916e+02  -1.4577647e+02
  -1.6643317e+02  -1.4785621e+02
  -1.6324413e+02  -1.4974222e+02
  -1.6031464e+02  -1.5208810e+02
  -1.5742471e+02  -1.5467709e+02
  -1.5442220e+02  -1.5713715e+02
  -1.5137239e+02  -1.5944592e+02
  -1.4835832e+02  -1.6171324e+02
  -1.4539930e+02  -1.6404535e+02
  -1.4246791e+02  -1.6649612e+02
  -1.3964360e+02  -1.6896401e+02
  -1.3702999e+02  -1.7128080e+02
  -1.3456263e+02  -1.7345589e+02
  -1.3242768e+02  -1.7536230e+02
  -1.3089055e+02  -1.7662910e+02
  -1.3002762e+02  -1.7747424e+02
  -1.2952009e+02  -1.7807781e+02
  -1.2919094e+02  -1.7926739e+02
  -1.2807653e+02  -1.8054418e+02
  -1.2820069e+02  -1.8112079e+02
  -1.2700120e+02  -1.8046478e+02
  -1.2671711e+02  -1.8195979e+02
  -1.2449055e+02  -1.8198680e+02
  -1.2427187e+02  -1.8608927e+02
  -1.2377391e+02  -1.8697350e+02
  -1.2188184e+02  -1.8482562e+02
  -1.2172939e+02  -1.8544156e+02
  -1.2166024e+02  -1.8673514e+02
  -1.1901004e+02  -1.8689770e+02
  -1.1920112e+02  -1.8638696e+02
  -1.2022886e+02  -1.8476575e+02
  -1.2072841e+02  -1.8372874e+02
  -1.2001378e+02  -1.8383684e+02
  -1.1909520e+02  -1.8476651e+02
  -1.1746690e+02  -1.8599112e+02
  -1.1612657e+02  -1.8682644e+02
  -1.1410058e+02  -1.8758336e+02
  -1.1316869e+02  -1.8910500e+02
  -1.1214211e+02  -1.9077729e+02
  -1.1140748e+02  -1.9159739e+02
  -1.0998658e+02  -1.9318684e+02
  -1.0928620e+02  -1.9634372e+02
  -1.1006685e+02  -1.9612111e+02
  -1.0831774e+02  -1.9488510e+02
  -1.0790920e+02  -1.9493076e+02
  -1.0702093e+02  -1.9554285e+02
  -1.0665920e+02  -1.9772827e+02
  -1.0881758e+02  -1.9728694e+02
  -1.0819046e+02  -1.9639062e+02
  -1.1270899e+02  -1.9426958e+02
  -1.1246531e+02  -1.9403923e+02
  -1.1221794e+02  -1.9440472e+02
  -1.1194923e+02  -1.9379695e+02
  -1.1290114e+02  -1.9254854e+02
  -1.1849191e+02  -1.9304273e+02
  -1.2000998e+02  -1.9243025e+02
  -1.1920803e+02  -1.8905754e+02
  -1.1886206e+02  -1.8561970e+02
  -1.1948901e+02  -1.8458935e+02
  -1.2122280e+02  -1.8159620e+02
  -1.2593094e+02  -1.7604520e+02
  -1.1734522e+02  -1.6221364e+02
  -1.0959474e+02  -1.4768642e+02
  -1.0291283e+02  -1.3234488e+02
  -9.7299463e+01  -1.1753919e+02
  -9.1443823e+01  -1.0433560e+02
  -8.3911896e+01  -9.1527622e+01
  -7.7924487e+01  -7.8584600e+01
  -7.5233962e+01  -6.6830925e+01
  -7.1718588e+01  -5.3702359e+01
  -6.6048501e+01  -4.1330214e+01
  -6.0505056e+01  -2.9362630e+01
  -5.5901999e+01  -1.8664832e+01
  -5.2158144e+01  -7.3238175e+00
  -4.8140226e+01   3.9516976e+00
  -4.5498092e+01   1.4487395e+01
  -4.4530559e+01   2.5368139e+01
  -4.0442805e+01   2.4214107e+01
  -3.6732425e+01   2.3745645e+01
  -3.2670811e+01   2.3080218e+01
  -3.0361942e+01   2.0756426e+01
  -2.6820504e+01   1.9084644e+01
  -2.2859196e+01   1.8577016e+01
  -1.8993181e+01   1.6838405e+01
  -1.6319032e+01   1.5522320e+01
  -1.4781752e+01   1.4700035e+01
  -1.3285082e+01   1.3315161e+01
  -7.7603902e+00   1.0426827e+01
  -6.9408307e+00   9.3233030e+00
  -5.5700880e+00   7.9969985e+00
  -5.3180465e+00   7.3723268e+00
  -4.8390987e+00   6.9065209e+00
  -3.2599751e+00   5.8212691e+00
  -2.2296601e+00   4.7463077e+00
  -2.2125104e+00   3.2427116e+00
  -5.2063636e-01   1.3266382e+00
  -6.2437436e-01   8.7485293e-01
   0.0000000e+00   0.0000000e+00


==> ROMBUS.dat <==
   7.5000000e+01   0.0000000e+00
   7.4218750e+01   7.8125000e-01
   7.3437500e+01   1.5625000e+00
   7.2656250e+01   2.3437500e+00
   7.1875000e+01   3.1250000e+00
   7.1093750e+01   3.9062500e+00
   7.0312500e+01   4.6875000e+00
   6.9531250e+01   5.4687500e+00
   6.8750000e+01   6.2500000e+00
   6.7968750e+01   7.0312500e+00
   6.7187500e+01   7.8125000e+00
   6.6406250e+01   8.5937500e+00
   6.5625000e+01   9.3750000e+00
   6.4843750e+01   1.0156250e+01
   6.4062500e+01   1.0937500e+01
   6.3281250e+01   1.1718750e+01
   6.2500000e+01   1.2500000e+01
   6.1718750e+01   1.3281250e+01
   6.0937500e+01   1.4062500e+01
   6.0156250e+01   1.4843750e+01
   5.9375000e+01   1.5625000e+01
   5.8593750e+01   1.6406250e+01
   5.7812500e+01   1.7187500e+01
   5.7031250e+01   1.7968750e+01
   5.6250000e+01   1.8750000e+01
   5.5468750e+01   1.9531250e+01
   5.4687500e+01   2.0312500e+01
   5.3906250e+01   2.1093750e+01
   5.3125000e+01   2.1875000e+01
   5.2343750e+01   2.2656250e+01
   5.1562500e+01   2.3437500e+01
   5.0781250e+01   2.4218750e+01
   5.0000000e+01   2.5000000e+01
   4.9218750e+01   2.5781250e+01
   4.8437500e+01   2.6562500e+01
   4.7656250e+01   2.7343750e+01
   4.6875000e+01   2.8125000e+01
   4.6093750e+01   2.8906250e+01
   4.5312500e+01   2.9687500e+01
   4.4531250e+01   3.0468750e+01
   4.3750000e+01   3.1250000e+01
   4.2968750e+01   3.2031250e+01
   4.2187500e+01   3.2812500e+01
   4.1406250e+01   3.3593750e+01
   4.0625000e+01   3.4375000e+01
   3.9843750e+01   3.5156250e+01
   3.9062500e+01   3.5937500e+01
   3.8281250e+01   3.6718750e+01
   3.7500000e+01   3.7500000e+01
   3.6718750e+01   3.8281250e+01
   3.5937500e+01   3.9062500e+01
   3.5156250e+01   3.9843750e+01
   3.4375000e+01   4.0625000e+01
   3.3593750e+01   4.1406250e+01
   3.2812500e+01   4.2187500e+01
   3.2031250e+01   4.2968750e+01
   3.1250000e+01   4.3750000e+01
   3.0468750e+01   4.4531250e+01
   2.9687500e+01   4.5312500e+01
   2.8906250e+01   4.6093750e+01
   2.8125000e+01   4.6875000e+01
   2.7343750e+01   4.7656250e+01
   2.6562500e+01   4.8437500e+01
   2.5781250e+01   4.9218750e+01
   2.5000000e+01   5.0000000e+01
   2.4218750e+01   5.0781250e+01
   2.3437500e+01   5.1562500e+01
   2.2656250e+01   5.2343750e+01
   2.1875000e+01   5.3125000e+01
   2.1093750e+01   5.3906250e+01
   2.0312500e+01   5.4687500e+01
   1.9531250e+01   5.5468750e+01
   1.8750000e+01   5.6250000e+01
   1.7968750e+01   5.7031250e+01
   1.7187500e+01   5.7812500e+01
   1.6406250e+01   5.8593750e+01
   1.5625000e+01   5.9375000e+01
   1.4843750e+01   6.0156250e+01
   1.4062500e+01   6.0937500e+01
   1.3281250e+01   6.1718750e+01
   1.2500000e+01   6.2500000e+01
   1.1718750e+01   6.3281250e+01
   1.0937500e+01   6.4062500e+01
   1.0156250e+01   6.4843750e+01
   9.3750000e+00   6.5625000e+01
   8.5937500e+00   6.6406250e+01
   7.8125000e+00   6.7187500e+01
   7.0312500e+00   6.7968750e+01
   6.2500000e+00   6.8750000e+01
   5.4687500e+00   6.9531250e+01
   4.6875000e+00   7.0312500e+01
   3.9062500e+00   7.1093750e+01
   3.1250000e+00   7.1875000e+01
   2.3437500e+00   7.2656250e+01
   1.5625000e+00   7.3437500e+01
   7.8125000e-01   7.4218750e+01
  -1.4210855e-14   7.5000000e+01
  -1.4210855e-14   7.5000000e+01
  -7.8125000e-01   7.4218750e+01
  -1.5625000e+00   7.3437500e+01
  -2.3437500e+00   7.2656250e+01
  -3.1250000e+00   7.1875000e+01
  -3.9062500e+00   7.1093750e+01
  -4.6875000e+00   7.0312500e+01
  -5.4687500e+00   6.9531250e+01
  -6.2500000e+00   6.8750000e+01
  -7.0312500e+00   6.7968750e+01
  -7.8125000e+00   6.7187500e+01
  -8.5937500e+00   6.6406250e+01
  -9.3750000e+00   6.5625000e+01
  -1.0156250e+01   6.4843750e+01
  -1.0937500e+01   6.4062500e+01
  -1.1718750e+01   6.3281250e+01
  -1.2500000e+01   6.2500000e+01
  -1.3281250e+01   6.1718750e+01
  -1.4062500e+01   6.0937500e+01
  -1.4843750e+01   6.0156250e+01
  -1.5625000e+01   5.9375000e+01
  -1.6406250e+01   5.8593750e+01
  -1.7187500e+01   5.7812500e+01
  -1.7968750e+01   5.7031250e+01
  -1.8750000e+01   5.6250000e+01
  -1.9531250e+01   5.5468750e+01
  -2.0312500e+01   5.4687500e+01
  -2.1093750e+01   5.3906250e+01
  -2.1875000e+01   5.3125000e+01
  -2.2656250e+01   5.2343750e+01
  -2.3437500e+01   5.1562500e+01
  -2.4218750e+01   5.0781250e+01
  -2.5000000e+01   5.0000000e+01
  -2.5781250e+01   4.9218750e+01
  -2.6562500e+01   4.8437500e+01
  -2.7343750e+01   4.7656250e+01
  -2.8125000e+01   4.6875000e+01
  -2.8906250e+01   4.6093750e+01
  -2.9687500e+01   4.5312500e+01
  -3.0468750e+01   4.4531250e+01
  -3.1250000e+01   4.3750000e+01
  -3.2031250e+01   4.2968750e+01
  -3.2812500e+01   4.2187500e+01
  -3.3593750e+01   4.1406250e+01
  -3.4375000e+01   4.0625000e+01
  -3.5156250e+01   3.9843750e+01
  -3.5937500e+01   3.9062500e+01
  -3.6718750e+01   3.8281250e+01
  -3.7500000e+01   3.7500000e+01
  -3.8281250e+01   3.6718750e+01
  -3.9062500e+01   3.5937500e+01
  -3.9843750e+01   3.5156250e+01
  -4.0625000e+01   3.4375000e+01
  -4.1406250e+01   3.3593750e+01
  -4.2187500e+01   3.2812500e+01
  -4.2968750e+01   3.2031250e+01
  -4.3750000e+01   3.1250000e+01
  -4.4531250e+01   3.0468750e+01
  -4.5312500e+01   2.9687500e+01
  -4.6093750e+01   2.8906250e+01
  -4.6875000e+01   2.8125000e+01
  -4.7656250e+01   2.7343750e+01
  -4.8437500e+01   2.6562500e+01
  -4.9218750e+01   2.5781250e+01
  -5.0000000e+01   2.5000000e+01
  -5.0781250e+01   2.4218750e+01
  -5.1562500e+01   2.3437500e+01
  -5.2343750e+01   2.2656250e+01
  -5.3125000e+01   2.1875000e+01
  -5.3906250e+01   2.1093750e+01
  -5.4687500e+01   2.0312500e+01
  -5.5468750e+01   1.9531250e+01
  -5.6250000e+01   1.8750000e+01
  -5.7031250e+01   1.7968750e+01
  -5.7812500e+01   1.7187500e+01
  -5.8593750e+01   1.6406250e+01
  -5.9375000e+01   1.5625000e+01
  -6.0156250e+01   1.4843750e+01
  -6.0937500e+01   1.4062500e+01
  -6.1718750e+01   1.3281250e+01
  -6.2500000e+01   1.2500000e+01
  -6.3281250e+01   1.1718750e+01
  -6.4062500e+01   1.0937500e+01
  -6.4843750e+01   1.0156250e+01
  -6.5625000e+01   9.3750000e+00
  -6.6406250e+01   8.5937500e+00
  -6.7187500e+01   7.8125000e+00
  -6.7968750e+01   7.0312500e+00
  -6.8750000e+01   6.2500000e+00
  -6.9531250e+01   5.4687500e+00
  -7.0312500e+01   4.6875000e+00
  -7.1093750e+01   3.9062500e+00
  -7.1875000e+01   3.1250000e+00
  -7.2656250e+01   2.3437500e+00
  -7.3437500e+01   1.5625000e+00
  -7.4218750e+01   7.8125000e-01
  -7.5000000e+01   0.0000000e+00
  -7.5000000e+01   0.0000000e+00
  -7.4218750e+01  -7.8125000e-01
  -7.3437500e+01  -1.5625000e+00
  -7.2656250e+01  -2.3437500e+00
  -7.1875000e+01  -3.1250000e+00
  -7.1093750e+01  -3.9062500e+00
  -7.0312500e+01  -4.6875000e+00
  -6.9531250e+01  -5.4687500e+00
  -6.8750000e+01  -6.2500000e+00
  -6.7968750e+01  -7.0312500e+00
  -6.7187500e+01  -7.8125000e+00
  -6.6406250e+01  -8.5937500e+00
  -6.5625000e+01  -9.3750000e+00
  -6.4843750e+01  -1.0156250e+01
  -6.4062500e+01  -1.0937500e+01
  -6.3281250e+01  -1.1718750e+01
  -6.2500000e+01  -1.2500000e+01
  -6.1718750e+01  -1.3281250e+01
  -6.0937500e+01  -1.4062500e+01
  -6.0156250e+01  -1.4843750e+01
  -5.9375000e+01  -1.5625000e+01
  -5.8593750e+01  -1.6406250e+01
  -5.7812500e+01  -1.7187500e+01
  -5.7031250e+01  -1.7968750e+01
  -5.6250000e+01  -1.8750000e+01
  -5.5468750e+01  -1.9531250e+01
  -5.4687500e+01  -2.0312500e+01
  -5.3906250e+01  -2.1093750e+01
  -5.3125000e+01  -2.1875000e+01
  -5.2343750e+01  -2.2656250e+01
  -5.1562500e+01  -2.3437500e+01
  -5.0781250e+01  -2.4218750e+01
  -5.0000000e+01  -2.5000000e+01
  -4.9218750e+01  -2.5781250e+01
  -4.8437500e+01  -2.6562500e+01
  -4.7656250e+01  -2.7343750e+01
  -4.6875000e+01  -2.8125000e+01
  -4.6093750e+01  -2.8906250e+01
  -4.5312500e+01  -2.9687500e+01
  -4.4531250e+01  -3.0468750e+01
  -4.3750000e+01  -3.1250000e+01
  -4.2968750e+01  -3.2031250e+01
  -4.2187500e+01  -3.2812500e+01
  -4.1406250e+01  -3.3593750e+01
  -4.0625000e+01  -3.4375000e+01
  -3.9843750e+01  -3.5156250e+01
  -3.9062500e+01  -3.5937500e+01
  -3.8281250e+01  -3.6718750e+01
  -3.7500000e+01  -3.7500000e+01
  -3.6718750e+01  -3.8281250e+01
  -3.5937500e+01  -3.9062500e+01
  -3.5156250e+01  -3.9843750e+01
  -3.4375000e+01  -4.0625000e+01
  -3.3593750e+01  -4.1406250e+01
  -3.2812500e+01  -4.2187500e+01
  -3.2031250e+01  -4.2968750e+01
  -3.1250000e+01  -4.3750000e+01
  -3.0468750e+01  -4.4531250e+01
  -2.9687500e+01  -4.5312500e+01
  -2.8906250e+01  -4.6093750e+01
  -2.8125000e+01  -4.6875000e+01
  -2.7343750e+01  -4.7656250e+01
  -2.6562500e+01  -4.8437500e+01
  -2.5781250e+01  -4.9218750e+01
  -2.5000000e+01  -5.0000000e+01
  -2.4218750e+01  -5.0781250e+01
  -2.3437500e+01  -5.1562500e+01
  -2.2656250e+01  -5.2343750e+01
  -2.1875000e+01  -5.3125000e+01
  -2.1093750e+01  -5.3906250e+01
  -2.0312500e+01  -5.4687500e+01
  -1.9531250e+01  -5.5468750e+01
  -1.8750000e+01  -5.6250000e+01
  -1.7968750e+01  -5.7031250e+01
  -1.7187500e+01  -5.7812500e+01
  -1.6406250e+01  -5.8593750e+01
  -1.5625000e+01  -5.9375000e+01
  -1.4843750e+01  -6.0156250e+01
  -1.4062500e+01  -6.0937500e+01
  -1.3281250e+01  -6.1718750e+01
  -1.2500000e+01  -6.2500000e+01
  -1.1718750e+01  -6.3281250e+01
  -1.0937500e+01  -6.4062500e+01
  -1.0156250e+01  -6.4843750e+01
  -9.3750000e+00  -6.5625000e+01
  -8.5937500e+00  -6.6406250e+01
  -7.8125000e+00  -6.7187500e+01
  -7.0312500e+00  -6.7968750e+01
  -6.2500000e+00  -6.8750000e+01
  -5.4687500e+00  -6.9531250e+01
  -4.6875000e+00  -7.0312500e+01
  -3.9062500e+00  -7.1093750e+01
  -3.1250000e+00  -7.1875000e+01
  -2.3437500e+00  -7.2656250e+01
  -1.5625000e+00  -7.3437500e+01
  -7.8125000e-01  -7.4218750e+01
  -1.4210855e-14  -7.5000000e+01
  -1.4210855e-14  -7.5000000e+01
   7.8125000e-01  -7.4218750e+01
   1.5625000e+00  -7.3437500e+01
   2.3437500e+00  -7.2656250e+01
   3.1250000e+00  -7.1875000e+01
   3.9062500e+00  -7.1093750e+01
   4.6875000e+00  -7.0312500e+01
   5.4687500e+00  -6.9531250e+01
   6.2500000e+00  -6.8750000e+01
   7.0312500e+00  -6.7968750e+01
   7.8125000e+00  -6.7187500e+01
   8.5937500e+00  -6.6406250e+01
   9.3750000e+00  -6.5625000e+01
   1.0156250e+01  -6.4843750e+01
   1.0937500e+01  -6.4062500e+01
   1.1718750e+01  -6.3281250e+01
   1.2500000e+01  -6.2500000e+01
   1.3281250e+01  -6.1718750e+01
   1.4062500e+01  -6.0937500e+01
   1.4843750e+01  -6.0156250e+01
   1.5625000e+01  -5.9375000e+01
   1.6406250e+01  -5.8593750e+01
   1.7187500e+01  -5.7812500e+01
   1.7968750e+01  -5.7031250e+01
   1.8750000e+01  -5.6250000e+01
   1.9531250e+01  -5.5468750e+01
   2.0312500e+01  -5.4687500e+01
   2.1093750e+01  -5.3906250e+01
   2.1875000e+01  -5.3125000e+01
   2.2656250e+01  -5.2343750e+01
   2.3437500e+01  -5.1562500e+01
   2.4218750e+01  -5.0781250e+01
   2.5000000e+01  -5.0000000e+01
   2.5781250e+01  -4.9218750e+01
   2.6562500e+01  -4.8437500e+01
   2.7343750e+01  -4.7656250e+01
   2.8125000e+01  -4.6875000e+01
   2.8906250e+01  -4.6093750e+01
   2.9687500e+01  -4.5312500e+01
   3.0468750e+01  -4.4531250e+01
   3.1250000e+01  -4.3750000e+01
   3.2031250e+01  -4.2968750e+01
   3.2812500e+01  -4.2187500e+01
   3.3593750e+01  -4.1406250e+01
   3.4375000e+01  -4.0625000e+01
   3.5156250e+01  -3.9843750e+01
   3.5937500e+01  -3.9062500e+01
   3.6718750e+01  -3.8281250e+01
   3.7500000e+01  -3.7500000e+01
   3.8281250e+01  -3.6718750e+01
   3.9062500e+01  -3.5937500e+01
   3.9843750e+01  -3.5156250e+01
   4.0625000e+01  -3.4375000e+01
   4.1406250e+01  -3.3593750e+01
   4.2187500e+01  -3.2812500e+01
   4.2968750e+01  -3.2031250e+01
   4.3750000e+01  -3.1250000e+01
   4.4531250e+01  -3.0468750e+01
   4.5312500e+01  -2.9687500e+01
   4.6093750e+01  -2.8906250e+01
   4.6875000e+01  -2.8125000e+01
   4.7656250e+01  -2.7343750e+01
   4.8437500e+01  -2.6562500e+01
   4.9218750e+01  -2.5781250e+01
   5.0000000e+01  -2.5000000e+01
   5.0781250e+01  -2.4218750e+01
   5.1562500e+01  -2.3437500e+01
   5.2343750e+01  -2.2656250e+01
   5.3125000e+01  -2.1875000e+01
   5.3906250e+01  -2.1093750e+01
   5.4687500e+01  -2.0312500e+01
   5.5468750e+01  -1.9531250e+01
   5.6250000e+01  -1.8750000e+01
   5.7031250e+01  -1.7968750e+01
   5.7812500e+01  -1.7187500e+01
   5.8593750e+01  -1.6406250e+01
   5.9375000e+01  -1.5625000e+01
   6.0156250e+01  -1.4843750e+01
   6.0937500e+01  -1.4062500e+01
   6.1718750e+01  -1.3281250e+01
   6.2500000e+01  -1.2500000e+01
   6.3281250e+01  -1.1718750e+01
   6.4062500e+01  -1.0937500e+01
   6.4843750e+01  -1.0156250e+01
   6.5625000e+01  -9.3750000e+00
   6.6406250e+01  -8.5937500e+00
   6.7187500e+01  -7.8125000e+00
   6.7968750e+01  -7.0312500e+00
   6.8750000e+01  -6.2500000e+00
   6.9531250e+01  -5.4687500e+00
   7.0312500e+01  -4.6875000e+00
   7.1093750e+01  -3.9062500e+00
   7.1875000e+01  -3.1250000e+00
   7.2656250e+01  -2.3437500e+00
   7.3437500e+01  -1.5625000e+00
   7.4218750e+01  -7.8125000e-01
   7.5000000e+01   0.0000000e+00


==> SL.dat <==
   7.5000000e+01   0.0000000e+00
   7.4234694e+01   0.0000000e+00
   7.3469388e+01   0.0000000e+00
   7.2704082e+01   0.0000000e+00
   7.1938776e+01   0.0000000e+00
   7.1173469e+01   0.0000000e+00
   7.0408163e+01   0.0000000e+00
   6.9642857e+01   0.0000000e+00
   6.8877551e+01   0.0000000e+00
   6.8112245e+01   0.0000000e+00
   6.7346939e+01   0.0000000e+00
   6.6581633e+01   0.0000000e+00
   6.5816327e+01   0.0000000e+00
   6.5051020e+01   0.0000000e+00
   6.4285714e+01   0.0000000e+00
   6.3520408e+01   0.0000000e+00
   6.2755102e+01   0.0000000e+00
   6.1989796e+01   0.0000000e+00
   6.1224490e+01   0.0000000e+00
   6.0459184e+01   0.0000000e+00
   5.9693878e+01   0.0000000e+00
   5.8928571e+01   0.0000000e+00
   5.8163265e+01   0.0000000e+00
   5.7397959e+01   0.0000000e+00
   5.6632653e+01   0.0000000e+00
   5.5867347e+01   0.0000000e+00
   5.5102041e+01   0.0000000e+00
   5.4336735e+01   0.0000000e+00
   5.3571429e+01   0.0000000e+00
   5.2806122e+01   0.0000000e+00
   5.2040816e+01   0.0000000e+00
   5.1275510e+01   0.0000000e+00
   5.0510204e+01   0.0000000e+00
   4.9744898e+01   0.0000000e+00
   4.8979592e+01   0.0000000e+00
   4.8214286e+01   0.0000000e+00
   4.7448980e+01   0.0000000e+00
   4.6683673e+01   0.0000000e+00
   4.5918367e+01   0.0000000e+00
   4.5153061e+01   0.0000000e+00
   4.4387755e+01   0.0000000e+00
   4.3622449e+01   0.0000000e+00
   4.2857143e+01   0.0000000e+00
   4.2091837e+01   0.0000000e+00
   4.1326531e+01   0.0000000e+00
   4.0561224e+01   0.0000000e+00
   3.9795918e+01   0.0000000e+00
   3.9030612e+01   0.0000000e+00
   3.8265306e+01   0.0000000e+00
   3.7500000e+01   0.0000000e+00
   3.6734694e+01   0.0000000e+00
   3.5969388e+01   0.0000000e+00
   3.5204082e+01   0.0000000e+00
   3.4438776e+01   0.0000000e+00
   3.3673469e+01   0.0000000e+00
   3.2908163e+01   0.0000000e+00
   3.2142857e+01   0.0000000e+00
   3.1377551e+01   0.0000000e+00
   3.0612245e+01   0.0000000e+00
   2.9846939e+01   0.0000000e+00
   2.9081633e+01   0.0000000e+00
   2.8316327e+01   0.0000000e+00
   2.7551020e+01   0.0000000e+00
   2.6785714e+01   0.0000000e+00
   2.6020408e+01   0.0000000e+00
   2.5255102e+01   0.0000000e+00
   2.4489796e+01   0.0000000e+00
   2.3724490e+01   0.0000000e+00
   2.2959184e+01   0.0000000e+00
   2.2193878e+01   0.0000000e+00
   2.1428571e+01   0.0000000e+00
   2.0663265e+01   0.0000000e+00
   1.9897959e+01   0.0000000e+00
   1.9132653e+01   0.0000000e+00
   1.8367347e+01   0.0000000e+00
   1.7602041e+01   0.0000000e+00
   1.6836735e+01   0.0000000e+00
   1.6071429e+01   0.0000000e+00
   1.5306122e+01   0.0000000e+00
   1.4540816e+01   0.0000000e+00
   1.3775510e+01   0.0000000e+00
   1.3010204e+01   0.0000000e+00
   1.2244898e+01   0.0000000e+00
   1.1479592e+01   0.0000000e+00
   1.0714286e+01   0.0000000e+00
   9.9489796e+00   0.0000000e+00
   9.1836735e+00   0.0000000e+00
   8.4183673e+00   0.0000000e+00
   7.6530612e+00   0.0000000e+00
   6.8877551e+00   0.0000000e+00
   6.1224490e+00   0.0000000e+00
   5.3571429e+00   0.0000000e+00
   4.5918367e+00   0.0000000e+00
   3.8265306e+00   0.0000000e+00
   3.0612245e+00   0.0000000e+00
   2.2959184e+00   0.0000000e+00
   1.5306122e+00   0.0000000e+00
   7.6530612e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
  -7.6530612e-01   0.0000000e+00
  -1.5306122e+00   0.0000000e+00
  -2.2959184e+00   0.0000000e+00
  -3.0612245e+00   0.0000000e+00
  -3.8265306e+00   0.0000000e+00
  -4.5918367e+00   0.0000000e+00
  -5.3571429e+00   0.0000000e+00
  -6.1224490e+00   0.0000000e+00
  -6.8877551e+00   0.0000000e+00
  -7.6530612e+00   0.0000000e+00
  -8.4183673e+00   0.0000000e+00
  -9.1836735e+00   0.0000000e+00
  -9.9489796e+00   0.0000000e+00
  -1.0714286e+01   0.0000000e+00
  -1.1479592e+01   0.0000000e+00
  -1.2244898e+01   0.0000000e+00
  -1.3010204e+01   0.0000000e+00
  -1.3775510e+01   0.0000000e+00
  -1.4540816e+01   0.0000000e+00
  -1.5306122e+01   0.0000000e+00
  -1.6071429e+01   0.0000000e+00
  -1.6836735e+01   0.0000000e+00
  -1.7602041e+01   0.0000000e+00
  -1.8367347e+01   0.0000000e+00
  -1.9132653e+01   0.0000000e+00
  -1.9897959e+01   0.0000000e+00
  -2.0663265e+01   0.0000000e+00
  -2.1428571e+01   0.0000000e+00
  -2.2193878e+01   0.0000000e+00
  -2.2959184e+01   0.0000000e+00
  -2.3724490e+01   0.0000000e+00
  -2.4489796e+01   0.0000000e+00
  -2.5255102e+01   0.0000000e+00
  -2.6020408e+01   0.0000000e+00
  -2.6785714e+01   0.0000000e+00
  -2.7551020e+01   0.0000000e+00
  -2.8316327e+01   0.0000000e+00
  -2.9081633e+01   0.0000000e+00
  -2.9846939e+01   0.0000000e+00
  -3.0612245e+01   0.0000000e+00
  -3.1377551e+01   0.0000000e+00
  -3.2142857e+01   0.0000000e+00
  -3.2908163e+01   0.0000000e+00
  -3.3673469e+01   0.0000000e+00
  -3.4438776e+01   0.0000000e+00
  -3.5204082e+01   0.0000000e+00
  -3.5969388e+01   0.0000000e+00
  -3.6734694e+01   0.0000000e+00
  -3.7500000e+01   0.0000000e+00
  -3.8265306e+01   0.0000000e+00
  -3.9030612e+01   0.0000000e+00
  -3.9795918e+01   0.0000000e+00
  -4.0561224e+01   0.0000000e+00
  -4.1326531e+01   0.0000000e+00
  -4.2091837e+01   0.0000000e+00
  -4.2857143e+01   0.0000000e+00
  -4.3622449e+01   0.0000000e+00
  -4.4387755e+01   0.0000000e+00
  -4.5153061e+01   0.0000000e+00
  -4.5918367e+01   0.0000000e+00
  -4.6683673e+01   0.0000000e+00
  -4.7448980e+01   0.0000000e+00
  -4.8214286e+01   0.0000000e+00
  -4.8979592e+01   0.0000000e+00
  -4.9744898e+01   0.0000000e+00
  -5.0510204e+01   0.0000000e+00
  -5.1275510e+01   0.0000000e+00
  -5.2040816e+01   0.0000000e+00
  -5.2806122e+01   0.0000000e+00
  -5.3571429e+01   0.0000000e+00
  -5.4336735e+01   0.0000000e+00
  -5.5102041e+01   0.0000000e+00
  -5.5867347e+01   0.0000000e+00
  -5.6632653e+01   0.0000000e+00
  -5.7397959e+01   0.0000000e+00
  -5.8163265e+01   0.0000000e+00
  -5.8928571e+01   0.0000000e+00
  -5.9693878e+01   0.0000000e+00
  -6.0459184e+01   0.0000000e+00
  -6.1224490e+01   0.0000000e+00
  -6.1989796e+01   0.0000000e+00
  -6.2755102e+01   0.0000000e+00
  -6.3520408e+01   0.0000000e+00
  -6.4285714e+01   0.0000000e+00
  -6.5051020e+01   0.0000000e+00
  -6.5816327e+01   0.0000000e+00
  -6.6581633e+01   0.0000000e+00
  -6.7346939e+01   0.0000000e+00
  -6.8112245e+01   0.0000000e+00
  -6.8877551e+01   0.0000000e+00
  -6.9642857e+01   0.0000000e+00
  -7.0408163e+01   0.0000000e+00
  -7.1173469e+01   0.0000000e+00
  -7.1938776e+01   0.0000000e+00
  -7.2704082e+01   0.0000000e+00
  -7.3469388e+01   0.0000000e+00
  -7.4234694e+01   0.0000000e+00
  -7.5000000e+01   0.0000000e+00
  -7.5000000e+01   0.0000000e+00
  -7.4234694e+01   0.0000000e+00
  -7.3469388e+01   0.0000000e+00
  -7.2704082e+01   0.0000000e+00
  -7.1938776e+01   0.0000000e+00
  -7.1173469e+01   0.0000000e+00
  -7.0408163e+01   0.0000000e+00
  -6.9642857e+01   0.0000000e+00
  -6.8877551e+01   0.0000000e+00
  -6.8112245e+01   0.0000000e+00
  -6.7346939e+01   0.0000000e+00
  -6.6581633e+01   0.0000000e+00
  -6.5816327e+01   0.0000000e+00
  -6.5051020e+01   0.0000000e+00
  -6.4285714e+01   0.0000000e+00
  -6.3520408e+01   0.0000000e+00
  -6.2755102e+01   0.0000000e+00
  -6.1989796e+01   0.0000000e+00
  -6.1224490e+01   0.0000000e+00
  -6.0459184e+01   0.0000000e+00
  -5.9693878e+01   0.0000000e+00
  -5.8928571e+01   0.0000000e+00
  -5.8163265e+01   0.0000000e+00
  -5.7397959e+01   0.0000000e+00
  -5.6632653e+01   0.0000000e+00
  -5.5867347e+01   0.0000000e+00
  -5.5102041e+01   0.0000000e+00
  -5.4336735e+01   0.0000000e+00
  -5.3571429e+01   0.0000000e+00
  -5.2806122e+01   0.0000000e+00
  -5.2040816e+01   0.0000000e+00
  -5.1275510e+01   0.0000000e+00
  -5.0510204e+01   0.0000000e+00
  -4.9744898e+01   0.0000000e+00
  -4.8979592e+01   0.0000000e+00
  -4.8214286e+01   0.0000000e+00
  -4.7448980e+01   0.0000000e+00
  -4.6683673e+01   0.0000000e+00
  -4.5918367e+01   0.0000000e+00
  -4.5153061e+01   0.0000000e+00
  -4.4387755e+01   0.0000000e+00
  -4.3622449e+01   0.0000000e+00
  -4.2857143e+01   0.0000000e+00
  -4.2091837e+01   0.0000000e+00
  -4.1326531e+01   0.0000000e+00
  -4.0561224e+01   0.0000000e+00
  -3.9795918e+01   0.0000000e+00
  -3.9030612e+01   0.0000000e+00
  -3.8265306e+01   0.0000000e+00
  -3.7500000e+01   0.0000000e+00
  -3.6734694e+01   0.0000000e+00
  -3.5969388e+01   0.0000000e+00
  -3.5204082e+01   0.0000000e+00
  -3.4438776e+01   0.0000000e+00
  -3.3673469e+01   0.0000000e+00
  -3.2908163e+01   0.0000000e+00
  -3.2142857e+01   0.0000000e+00
  -3.1377551e+01   0.0000000e+00
  -3.0612245e+01   0.0000000e+00
  -2.9846939e+01   0.0000000e+00
  -2.9081633e+01   0.0000000e+00
  -2.8316327e+01   0.0000000e+00
  -2.7551020e+01   0.0000000e+00
  -2.6785714e+01   0.0000000e+00
  -2.6020408e+01   0.0000000e+00
  -2.5255102e+01   0.0000000e+00
  -2.4489796e+01   0.0000000e+00
  -2.3724490e+01   0.0000000e+00
  -2.2959184e+01   0.0000000e+00
  -2.2193878e+01   0.0000000e+00
  -2.1428571e+01   0.0000000e+00
  -2.0663265e+01   0.0000000e+00
  -1.9897959e+01   0.0000000e+00
  -1.9132653e+01   0.0000000e+00
  -1.8367347e+01   0.0000000e+00
  -1.7602041e+01   0.0000000e+00
  -1.6836735e+01   0.0000000e+00
  -1.6071429e+01   0.0000000e+00
  -1.5306122e+01   0.0000000e+00
  -1.4540816e+01   0.0000000e+00
  -1.3775510e+01   0.0000000e+00
  -1.3010204e+01   0.0000000e+00
  -1.2244898e+01   0.0000000e+00
  -1.1479592e+01   0.0000000e+00
  -1.0714286e+01   0.0000000e+00
  -9.9489796e+00   0.0000000e+00
  -9.1836735e+00   0.0000000e+00
  -8.4183673e+00   0.0000000e+00
  -7.6530612e+00   0.0000000e+00
  -6.8877551e+00   0.0000000e+00
  -6.1224490e+00   0.0000000e+00
  -5.3571429e+00   0.0000000e+00
  -4.5918367e+00   0.0000000e+00
  -3.8265306e+00   0.0000000e+00
  -3.0612245e+00   0.0000000e+00
  -2.2959184e+00   0.0000000e+00
  -1.5306122e+00   0.0000000e+00
  -7.6530612e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   7.6530612e-01   0.0000000e+00
   1.5306122e+00   0.0000000e+00
   2.2959184e+00   0.0000000e+00
   3.0612245e+00   0.0000000e+00
   3.8265306e+00   0.0000000e+00
   4.5918367e+00   0.0000000e+00
   5.3571429e+00   0.0000000e+00
   6.1224490e+00   0.0000000e+00
   6.8877551e+00   0.0000000e+00
   7.6530612e+00   0.0000000e+00
   8.4183673e+00   0.0000000e+00
   9.1836735e+00   0.0000000e+00
   9.9489796e+00   0.0000000e+00
   1.0714286e+01   0.0000000e+00
   1.1479592e+01   0.0000000e+00
   1.2244898e+01   0.0000000e+00
   1.3010204e+01   0.0000000e+00
   1.3775510e+01   0.0000000e+00
   1.4540816e+01   0.0000000e+00
   1.5306122e+01   0.0000000e+00
   1.6071429e+01   0.0000000e+00
   1.6836735e+01   0.0000000e+00
   1.7602041e+01   0.0000000e+00
   1.8367347e+01   0.0000000e+00
   1.9132653e+01   0.0000000e+00
   1.9897959e+01   0.0000000e+00
   2.0663265e+01   0.0000000e+00
   2.1428571e+01   0.0000000e+00
   2.2193878e+01   0.0000000e+00
   2.2959184e+01   0.0000000e+00
   2.3724490e+01   0.0000000e+00
   2.4489796e+01   0.0000000e+00
   2.5255102e+01   0.0000000e+00
   2.6020408e+01   0.0000000e+00
   2.6785714e+01   0.0000000e+00
   2.7551020e+01   0.0000000e+00
   2.8316327e+01   0.0000000e+00
   2.9081633e+01   0.0000000e+00
   2.9846939e+01   0.0000000e+00
   3.0612245e+01   0.0000000e+00
   3.1377551e+01   0.0000000e+00
   3.2142857e+01   0.0000000e+00
   3.2908163e+01   0.0000000e+00
   3.3673469e+01   0.0000000e+00
   3.4438776e+01   0.0000000e+00
   3.5204082e+01   0.0000000e+00
   3.5969388e+01   0.0000000e+00
   3.6734694e+01   0.0000000e+00
   3.7500000e+01   0.0000000e+00
   3.8265306e+01   0.0000000e+00
   3.9030612e+01   0.0000000e+00
   3.9795918e+01   0.0000000e+00
   4.0561224e+01   0.0000000e+00
   4.1326531e+01   0.0000000e+00
   4.2091837e+01   0.0000000e+00
   4.2857143e+01   0.0000000e+00
   4.3622449e+01   0.0000000e+00
   4.4387755e+01   0.0000000e+00
   4.5153061e+01   0.0000000e+00
   4.5918367e+01   0.0000000e+00
   4.6683673e+01   0.0000000e+00
   4.7448980e+01   0.0000000e+00
   4.8214286e+01   0.0000000e+00
   4.8979592e+01   0.0000000e+00
   4.9744898e+01   0.0000000e+00
   5.0510204e+01   0.0000000e+00
   5.1275510e+01   0.0000000e+00
   5.2040816e+01   0.0000000e+00
   5.2806122e+01   0.0000000e+00
   5.3571429e+01   0.0000000e+00
   5.4336735e+01   0.0000000e+00
   5.5102041e+01   0.0000000e+00
   5.5867347e+01   0.0000000e+00
   5.6632653e+01   0.0000000e+00
   5.7397959e+01   0.0000000e+00
   5.8163265e+01   0.0000000e+00
   5.8928571e+01   0.0000000e+00
   5.9693878e+01   0.0000000e+00
   6.0459184e+01   0.0000000e+00
   6.1224490e+01   0.0000000e+00
   6.1989796e+01   0.0000000e+00
   6.2755102e+01   0.0000000e+00
   6.3520408e+01   0.0000000e+00
   6.4285714e+01   0.0000000e+00
   6.5051020e+01   0.0000000e+00
   6.5816327e+01   0.0000000e+00
   6.6581633e+01   0.0000000e+00
   6.7346939e+01   0.0000000e+00
   6.8112245e+01   0.0000000e+00
   6.8877551e+01   0.0000000e+00
   6.9642857e+01   0.0000000e+00
   7.0408163e+01   0.0000000e+00
   7.1173469e+01   0.0000000e+00
   7.1938776e+01   0.0000000e+00
   7.2704082e+01   0.0000000e+00
   7.3469388e+01   0.0000000e+00
   7.4234694e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00


==> SPIRAL.dat <==
   0.0000000e+00   0.0000000e+00
   4.5704953e-01   5.3090740e-02
   8.9574214e-01   2.1094458e-01
   1.2981298e+00   4.6933482e-01
   1.6470745e+00   8.2131115e-01
   1.9266345e+00   1.2573393e+00
   2.1224277e+00   1.7654928e+00
   2.2219663e+00   2.3316942e+00
   2.2149552e+00   2.9399998e+00
   2.0935495e+00   3.5729253e+00
   1.8525652e+00   4.2118039e+00
   1.4896394e+00   4.8371722e+00
   1.0053364e+00   5.4291764e+00
   4.0319756e-01   5.9679906e+00
  -3.1026723e-01   6.4342414e+00
  -1.1256457e+00   6.8094290e+00
  -2.0307475e+00   7.0763385e+00
  -3.0107844e+00   7.2194324e+00
  -4.0486039e+00   7.2252187e+00
  -5.1249723e+00   7.0825854e+00
  -6.2189038e+00   6.7830963e+00
  -7.3080289e+00   6.3212421e+00
  -8.3689967e+00   5.6946410e+00
  -9.3779047e+00   4.9041845e+00
  -1.0310748e+01   3.9541256e+00
  -1.1143880e+01   2.8521061e+00
  -1.1854478e+01   1.6091221e+00
  -1.2421006e+01   2.3942682e-01
  -1.2823659e+01  -1.2396285e+00
  -1.3044797e+01  -2.8078136e+00
  -1.3069339e+01  -4.4422960e+00
  -1.2885128e+01  -6.1179706e+00
  -1.2483255e+01  -7.8078395e+00
  -1.1858323e+01  -9.4834339e+00
  -1.1008670e+01  -1.1115273e+01
  -9.9365203e+00  -1.2673353e+01
  -8.6480779e+00  -1.4127656e+01
  -7.1535528e+00  -1.5448678e+01
  -5.4671173e+00  -1.6607952e+01
  -3.6067943e+00  -1.7578577e+01
  -1.5942771e+00  -1.8335728e+01
   5.4531889e-01  -1.8857147e+01
   2.7837676e+00  -1.9123603e+01
   5.0901047e+00  -1.9119309e+01
   7.4310554e+00  -1.8832302e+01
   9.7715119e+00  -1.8254758e+01
   1.2075054e+01  -1.7383256e+01
   1.4304502e+01  -1.6218970e+01
   1.6422506e+01  -1.4767797e+01
   1.8392135e+01  -1.3040401e+01
   2.0177495e+01  -1.1052192e+01
   2.1744333e+01  -8.8232207e+00
   2.3060633e+01  -6.3779986e+00
   2.4097193e+01  -3.7452395e+00
   2.4828168e+01  -9.5752942e-01
   2.5231580e+01   1.9490739e+00
   2.5289769e+01   4.9355076e+00
   2.4989798e+01   7.9602279e+00
   2.4323784e+01   1.0979788e+01
   2.3289166e+01   1.3949457e+01
   2.1888889e+01   1.6823881e+01
   2.0131513e+01   1.9557757e+01
   1.8031231e+01   2.2106540e+01
   1.5607804e+01   2.4427135e+01
   1.2886412e+01   2.6478603e+01
   9.8974074e+00   2.8222833e+01
   6.6759939e+00   2.9625200e+01
   3.2618182e+00   3.0655175e+01
  -3.0151444e-01   3.1286891e+01
  -3.9669960e+00   3.1499652e+01
  -7.6848356e+00   3.1278371e+01
  -1.1403136e+01   3.0613938e+01
  -1.5068615e+01   2.9503500e+01
  -1.8627369e+01   2.7950656e+01
  -2.2025655e+01   2.5965561e+01
  -2.5210695e+01   2.3564930e+01
  -2.8131476e+01   2.0771946e+01
  -3.0739548e+01   1.7616071e+01
  -3.2989794e+01   1.4132754e+01
  -3.4841174e+01   1.0363049e+01
  -3.6257416e+01   6.3531383e+00
  -3.7207655e+01   2.1537743e+00
  -3.7667009e+01  -2.1803641e+00
  -3.7617069e+01  -6.5913810e+00
  -3.7046312e+01  -1.1018938e+01
  -3.5950417e+01  -1.5401078e+01
  -3.4332482e+01  -1.9675093e+01
  -3.2203137e+01  -2.3778412e+01
  -2.9580549e+01  -2.7649518e+01
  -2.6490315e+01  -3.1228850e+01
  -2.2965249e+01  -3.4459713e+01
  -1.9045055e+01  -3.7289146e+01
  -1.4775894e+01  -3.9668765e+01
  -1.0209853e+01  -4.1555550e+01
  -5.4043134e+00  -4.2912569e+01
  -4.2123341e-01  -4.3709627e+01
   4.6736500e+00  -4.3923833e+01
   9.8116880e+00  -4.3540067e+01
   1.4922245e+01  -4.2551349e+01
   1.9933669e+01  -4.0959089e+01
   2.4774293e+01  -3.8773231e+01
   2.9373456e+01  -3.6012267e+01
   3.3662530e+01  -3.2703135e+01
   3.7575926e+01  -2.8880995e+01
   4.1052089e+01  -2.4588874e+01
   4.4034436e+01  -1.9877202e+01
   4.6472255e+01  -1.4803231e+01
   4.8321523e+01  -9.4303448e+00
   4.9545648e+01  -3.8272725e+00
   5.0116118e+01   1.9327909e+00
   5.0013042e+01   7.7731385e+00
   4.9225583e+01   1.3614574e+01
   4.7752261e+01   1.9376485e+01
   4.5601139e+01   2.4977953e+01
   4.2789864e+01   3.0338892e+01
   3.9345586e+01   3.5381180e+01
   3.5304729e+01   4.0029799e+01
   3.0712636e+01   4.4213933e+01
   2.5623076e+01   4.7868031e+01
   2.0097627e+01   5.0932816e+01
   1.4204943e+01   5.3356212e+01
   8.0199020e+00   5.5094190e+01
   1.6226562e+00   5.6111512e+01
  -4.9024022e+00   5.6382363e+01
  -1.1467756e+01   5.5890859e+01
  -1.7983938e+01   5.4631420e+01
  -2.4360747e+01   5.2609010e+01
  -3.0508497e+01   4.9839231e+01
  -3.6339274e+01   4.6348261e+01
  -4.1768190e+01   4.2172653e+01
  -4.6714606e+01   3.7358982e+01
  -5.1103324e+01   3.1963343e+01
  -5.4865708e+01   2.6050714e+01
  -5.7940735e+01   1.9694179e+01
  -6.0275959e+01   1.2974035e+01
  -6.1828357e+01   5.9767803e+00
  -6.2565065e+01  -1.2060018e+00
  -6.2463980e+01  -8.4788358e+00
  -6.1514215e+01  -1.5743626e+01
  -5.9716414e+01  -2.2900977e+01
  -5.7082898e+01  -2.9851558e+01
  -5.3637661e+01  -3.6497472e+01
  -4.9416195e+01  -4.2743637e+01
  -4.4465162e+01  -4.8499138e+01
  -3.8841895e+01  -5.3678542e+01
  -3.2613753e+01  -5.8203151e+01
  -2.5857325e+01  -6.2002184e+01
  -1.8657493e+01  -6.5013860e+01
  -1.1106371e+01  -6.7186367e+01
  -3.3021298e+00  -6.8478712e+01
   4.6522796e+00  -6.8861430e+01
   1.2650484e+01  -6.8317136e+01
   2.0584108e+01  -6.6840925e+01
   2.8344248e+01  -6.4440599e+01
   3.5822959e+01  -6.1136722e+01
   4.2914758e+01  -5.6962496e+01
   4.9518106e+01  -5.1963470e+01
   5.5536858e+01  -4.6197063e+01
   6.0881649e+01  -3.9731922e+01
   6.5471211e+01  -3.2647118e+01
   6.9233588e+01  -2.5031190e+01
   7.2107242e+01  -1.6981039e+01
   7.4042024e+01  -8.6006999e+00
   7.5000000e+01  -5.5109106e-14
   7.5000000e+01   5.5109106e-14
   7.4042024e+01   8.6006999e+00
   7.2107242e+01   1.6981039e+01
   6.9233588e+01   2.5031190e+01
   6.5471211e+01   3.2647118e+01
   6.0881649e+01   3.9731922e+01
   5.5536858e+01   4.6197063e+01
   4.9518106e+01   5.1963470e+01
   4.2914758e+01   5.6962496e+01
   3.5822959e+01   6.1136722e+01
   2.8344248e+01   6.4440599e+01
   2.0584108e+01   6.6840925e+01
   1.2650484e+01   6.8317136e+01
   4.6522796e+00   6.8861430e+01
  -3.3021298e+00   6.8478712e+01
  -1.1106371e+01   6.7186367e+01
  -1.8657493e+01   6.5013860e+01
  -2.5857325e+01   6.2002184e+01
  -3.2613753e+01   5.8203151e+01
  -3.8841895e+01   5.3678542e+01
  -4.4465162e+01   4.8499138e+01
  -4.9416195e+01   4.2743637e+01
  -5.3637661e+01   3.6497472e+01
  -5.7082898e+01   2.9851558e+01
  -5.9716414e+01   2.2900977e+01
  -6.1514215e+01   1.5743626e+01
  -6.2463980e+01   8.4788358e+00
  -6.2565065e+01   1.2060018e+00
  -6.1828357e+01  -5.9767803e+00
  -6.0275959e+01  -1.2974035e+01
  -5.7940735e+01  -1.9694179e+01
  -5.4865708e+01  -2.6050714e+01
  -5.1103324e+01  -3.1963343e+01
  -4.6714606e+01  -3.7358982e+01
  -4.1768190e+01  -4.2172653e+01
  -3.6339274e+01  -4.6348261e+01
  -3.0508497e+01  -4.9839231e+01
  -2.4360747e+01  -5.2609010e+01
  -1.7983938e+01  -5.4631420e+01
  -1.1467756e+01  -5.5890859e+01
  -4.9024022e+00  -5.6382363e+01
   1.6226562e+00  -5.6111512e+01
   8.0199020e+00  -5.5094190e+01
   1.4204943e+01  -5.3356212e+01
   2.0097627e+01  -5.0932816e+01
   2.5623076e+01  -4.7868031e+01
   3.0712636e+01  -4.4213933e+01
   3.5304729e+01  -4.0029799e+01
   3.9345586e+01  -3.5381180e+01
   4.2789864e+01  -3.0338892e+01
   4.5601139e+01  -2.4977953e+01
   4.7752261e+01  -1.9376485e+01
   4.9225583e+01  -1.3614574e+01
   5.0013042e+01  -7.7731385e+00
   5.0116118e+01  -1.9327909e+00
   4.9545648e+01   3.8272725e+00
   4.8321523e+01   9.4303448e+00
   4.6472255e+01   1.4803231e+01
   4.4034436e+01   1.9877202e+01
   4.1052089e+01   2.4588874e+01
   3.7575926e+01   2.8880995e+01
   3.3662530e+01   3.2703135e+01
   2.9373456e+01   3.6012267e+01
   2.4774293e+01   3.8773231e+01
   1.9933669e+01   4.0959089e+01
   1.4922245e+01   4.2551349e+01
   9.8116880e+00   4.3540067e+01
   4.6736500e+00   4.3923833e+01
  -4.2123341e-01   4.3709627e+01
  -5.4043134e+00   4.2912569e+01
  -1.0209853e+01   4.1555550e+01
  -1.4775894e+01   3.9668765e+01
  -1.9045055e+01   3.7289146e+01
  -2.2965249e+01   3.4459713e+01
  -2.6490315e+01   3.1228850e+01
  -2.9580549e+01   2.7649518e+01
  -3.2203137e+01   2.3778412e+01
  -3.4332482e+01   1.9675093e+01
  -3.5950417e+01   1.5401078e+01
  -3.7046312e+01   1.1018938e+01
  -3.7617069e+01   6.5913810e+00
  -3.7667009e+01   2.1803641e+00
  -3.7207655e+01  -2.1537743e+00
  -3.6257416e+01  -6.3531383e+00
  -3.4841174e+01  -1.0363049e+01
  -3.2989794e+01  -1.4132754e+01
  -3.0739548e+01  -1.7616071e+01
  -2.8131476e+01  -2.0771946e+01
  -2.5210695e+01  -2.3564930e+01
  -2.2025655e+01  -2.5965561e+01
  -1.8627369e+01  -2.7950656e+01
  -1.5068615e+01  -2.9503500e+01
  -1.1403136e+01  -3.0613938e+01
  -7.6848356e+00  -3.1278371e+01
  -3.9669960e+00  -3.1499652e+01
  -3.0151444e-01  -3.1286891e+01
   3.2618182e+00  -3.0655175e+01
   6.6759939e+00  -2.9625200e+01
   9.8974074e+00  -2.8222833e+01
   1.2886412e+01  -2.6478603e+01
   1.5607804e+01  -2.4427135e+01
   1.8031231e+01  -2.2106540e+01
   2.0131513e+01  -1.9557757e+01
   2.1888889e+01  -1.6823881e+01
   2.3289166e+01  -1.3949457e+01
   2.4323784e+01  -1.0979788e+01
   2.4989798e+01  -7.9602279e+00
   2.5289769e+01  -4.9355076e+00
   2.5231580e+01  -1.9490739e+00
   2.4828168e+01   9.5752942e-01
   2.4097193e+01   3.7452395e+00
   2.3060633e+01   6.3779986e+00
   2.1744333e+01   8.8232207e+00
   2.0177495e+01   1.1052192e+01
   1.8392135e+01   1.3040401e+01
   1.6422506e+01   1.4767797e+01
   1.4304502e+01   1.6218970e+01
   1.2075054e+01   1.7383256e+01
   9.7715119e+00   1.8254758e+01
   7.4310554e+00   1.8832302e+01
   5.0901047e+00   1.9119309e+01
   2.7837676e+00   1.9123603e+01
   5.4531889e-01   1.8857147e+01
  -1.5942771e+00   1.8335728e+01
  -3.6067943e+00   1.7578577e+01
  -5.4671173e+00   1.6607952e+01
  -7.1535528e+00   1.5448678e+01
  -8.6480779e+00   1.4127656e+01
  -9.9365203e+00   1.2673353e+01
  -1.1008670e+01   1.1115273e+01
  -1.1858323e+01   9.4834339e+00
  -1.2483255e+01   7.8078395e+00
  -1.2885128e+01   6.1179706e+00
  -1.3069339e+01   4.4422960e+00
  -1.3044797e+01   2.8078136e+00
  -1.2823659e+01   1.2396285e+00
  -1.2421006e+01  -2.3942682e-01
  -1.1854478e+01  -1.6091221e+00
  -1.1143880e+01  -2.8521061e+00
  -1.0310748e+01  -3.9541256e+00
  -9.3779047e+00  -4.9041845e+00
  -8.3689967e+00  -5.6946410e+00
  -7.3080289e+00  -6.3212421e+00
  -6.2189038e+00  -6.7830963e+00
  -5.1249723e+00  -7.0825854e+00
  -4.0486039e+00  -7.2252187e+00
  -3.0107844e+00  -7.2194324e+00
  -2.0307475e+00  -7.0763385e+00
  -1.1256457e+00  -6.8094290e+00
  -3.1026723e-01  -6.4342414e+00
   4.0319756e-01  -5.9679906e+00
   1.0053364e+00  -5.4291764e+00
   1.4896394e+00  -4.8371722e+00
   1.8525652e+00  -4.2118039e+00
   2.0935495e+00  -3.5729253e+00
   2.2149552e+00  -2.9399998e+00
   2.2219663e+00  -2.3316942e+00
   2.1224277e+00  -1.7654928e+00
   1.9266345e+00  -1.2573393e+00
   1.6470745e+00  -8.2131115e-01
   1.2981298e+00  -4.6933482e-01
   8.9574214e-01  -2.1094458e-01
   4.5704953e-01  -5.3090740e-02
   0.0000000e+00  -0.0000000e+00


==> aggregators.dat <==
   2.8635226e+01  -2.7009706e+01
  -2.0523034e+01   3.6776209e+01
   6.2826341e+00  -3.1660739e+01
  -4.1678712e+01  -5.6346893e+01
   6.0823099e+01   2.1121490e+00
  -1.8968825e+01  -1.6873220e+01
  -6.3177525e+01   7.1791465e+01
  -7.0360509e+01  -3.1227339e+01
   1.9035121e+01   1.3851385e+01
   6.5549496e+01   1.0703467e+01


==> ell_r_n.dat.dat <==
  -4.5000000e+01   4.2032566e+02
  -4.4000000e+01   4.3612693e+02
  -4.3000000e+01   4.4934177e+02
  -4.2000000e+01   4.5172429e+02
  -4.1000000e+01   4.4054738e+02
  -4.0000000e+01   4.2184965e+02
  -3.9000000e+01   4.0698386e+02
  -3.8000000e+01   3.9068375e+02
  -3.7000000e+01   3.7457631e+02
  -3.6000000e+01   3.5914562e+02
  -3.5000000e+01   3.4371889e+02
  -3.4000000e+01   3.2668650e+02
  -3.3000000e+01   3.1054451e+02
  -3.2000000e+01   2.9505633e+02
  -3.1000000e+01   2.7858587e+02
  -3.0000000e+01   2.6267394e+02
  -2.9000000e+01   2.4714181e+02
  -2.8000000e+01   2.3209588e+02
  -2.7000000e+01   2.1588729e+02
  -2.6000000e+01   2.0114164e+02
  -2.5000000e+01   1.8565675e+02
  -2.4000000e+01   1.7069405e+02
  -2.3000000e+01   1.5565847e+02
  -2.2000000e+01   1.4197813e+02
  -2.1000000e+01   1.2816751e+02
  -2.0000000e+01   1.1486138e+02
  -1.9000000e+01   1.0222255e+02
  -1.8000000e+01   9.0246325e+01
  -1.7000000e+01   7.8998258e+01
  -1.6000000e+01   6.7942853e+01
  -1.5000000e+01   5.8644256e+01
  -1.4000000e+01   5.0418180e+01
  -1.3000000e+01   4.2506999e+01
  -1.2000000e+01   3.6127249e+01
  -1.1000000e+01   2.9919363e+01
  -1.0000000e+01   2.5831119e+01


==> elleipsis_opt_relay.dat.dat <==
  -4.5000000e+01   4.7705917e+02
  -4.4000000e+01   4.8409253e+02
  -4.3000000e+01   4.9096668e+02
  -4.2000000e+01   4.9228953e+02
  -4.1000000e+01   4.8210606e+02
  -4.0000000e+01   4.7241283e+02
  -3.9000000e+01   4.6003832e+02
  -3.8000000e+01   4.4452813e+02
  -3.7000000e+01   4.2891170e+02
  -3.6000000e+01   4.1285272e+02
  -3.5000000e+01   3.9728384e+02
  -3.4000000e+01   3.8095644e+02
  -3.3000000e+01   3.6530552e+02
  -3.2000000e+01   3.4930141e+02
  -3.1000000e+01   3.3326811e+02
  -3.0000000e+01   3.1778298e+02
  -2.9000000e+01   3.0232157e+02
  -2.8000000e+01   2.8577484e+02
  -2.7000000e+01   2.7034662e+02
  -2.6000000e+01   2.5470361e+02
  -2.5000000e+01   2.3882708e+02
  -2.4000000e+01   2.2294425e+02
  -2.3000000e+01   2.0812754e+02
  -2.2000000e+01   1.9254612e+02
  -2.1000000e+01   1.7818275e+02
  -2.0000000e+01   1.6352268e+02
  -1.9000000e+01   1.4956990e+02
  -1.8000000e+01   1.3621991e+02
  -1.7000000e+01   1.2311816e+02
  -1.6000000e+01   1.0995913e+02
  -1.5000000e+01   9.7760225e+01
  -1.4000000e+01   8.6207559e+01
  -1.3000000e+01   7.5094335e+01
  -1.2000000e+01   6.4996606e+01
  -1.1000000e+01   5.5537127e+01
  -1.0000000e+01   4.7284908e+01


==> fig2ell_opt.dat <==
   1.0000000e+02   2.0715870e+02
   1.1000000e+02   2.1537746e+02
   1.2000000e+02   2.2314312e+02
   1.3000000e+02   2.3065239e+02
   1.4000000e+02   2.3763841e+02
   1.5000000e+02   2.4403360e+02
   1.6000000e+02   2.4970258e+02
   1.7000000e+02   2.5465989e+02
   1.8000000e+02   2.5898586e+02
   1.9000000e+02   2.6266768e+02
   2.0000000e+02   2.6580417e+02
   2.1000000e+02   2.6848709e+02
   2.2000000e+02   2.7074365e+02
   2.3000000e+02   2.7260738e+02
   2.4000000e+02   2.7416983e+02
   2.5000000e+02   2.7545499e+02
   2.6000000e+02   2.7652835e+02
   2.7000000e+02   2.7745343e+02
   2.8000000e+02   2.7824433e+02
   2.9000000e+02   2.7889829e+02
   3.0000000e+02   2.7940073e+02
   3.1000000e+02   2.7967156e+02
   3.2000000e+02   2.7964250e+02
   3.3000000e+02   2.7934696e+02
   3.4000000e+02   2.7878896e+02
   3.5000000e+02   2.7800152e+02
   3.6000000e+02   2.7708058e+02
   3.7000000e+02   2.7611695e+02
   3.8000000e+02   2.7508886e+02
   3.9000000e+02   2.7406007e+02
   4.0000000e+02   2.7298985e+02


==> fig2ellipsis.dat <==
   1.0000000e+02   1.2259689e+02
   1.1000000e+02   1.3129479e+02
   1.2000000e+02   1.3957146e+02
   1.3000000e+02   1.4753040e+02
   1.4000000e+02   1.5505536e+02
   1.5000000e+02   1.6200072e+02
   1.6000000e+02   1.6821742e+02
   1.7000000e+02   1.7386156e+02
   1.8000000e+02   1.7906341e+02
   1.9000000e+02   1.8361162e+02
   2.0000000e+02   1.8767912e+02
   2.1000000e+02   1.9118521e+02
   2.2000000e+02   1.9417818e+02
   2.3000000e+02   1.9671030e+02
   2.4000000e+02   1.9896013e+02
   2.5000000e+02   2.0102254e+02
   2.6000000e+02   2.0303506e+02
   2.7000000e+02   2.0504002e+02
   2.8000000e+02   2.0683930e+02
   2.9000000e+02   2.0835124e+02
   3.0000000e+02   2.0950826e+02
   3.1000000e+02   2.1023020e+02
   3.2000000e+02   2.1042752e+02
   3.3000000e+02   2.1017148e+02
   3.4000000e+02   2.0957361e+02
   3.5000000e+02   2.0869985e+02
   3.6000000e+02   2.0757868e+02
   3.7000000e+02   2.0631872e+02
   3.8000000e+02   2.0473600e+02
   3.9000000e+02   2.0313818e+02
   4.0000000e+02   2.0086398e+02


==> fig2rom_opt.dat <==
   1.0000000e+02   2.3356329e+02
   1.1000000e+02   2.4481795e+02
   1.2000000e+02   2.5338265e+02
   1.3000000e+02   2.6203790e+02
   1.4000000e+02   2.6930471e+02
   1.5000000e+02   2.7533274e+02
   1.6000000e+02   2.8037226e+02
   1.7000000e+02   2.8498531e+02
   1.8000000e+02   2.8863935e+02
   1.9000000e+02   2.9141831e+02
   2.0000000e+02   2.9417522e+02
   2.1000000e+02   2.9635726e+02
   2.2000000e+02   2.9828952e+02
   2.3000000e+02   2.9994849e+02
   2.4000000e+02   3.0140460e+02
   2.5000000e+02   3.0212629e+02
   2.6000000e+02   3.0322831e+02
   2.7000000e+02   3.0340606e+02
   2.8000000e+02   3.0335256e+02
   2.9000000e+02   3.0317563e+02
   3.0000000e+02   3.0290351e+02
   3.1000000e+02   3.0252493e+02
   3.2000000e+02   3.0222320e+02
   3.3000000e+02   3.0183069e+02
   3.4000000e+02   3.0102445e+02
   3.5000000e+02   3.0061249e+02
   3.6000000e+02   2.9966909e+02
   3.7000000e+02   2.9859426e+02
   3.8000000e+02   2.9742942e+02
   3.9000000e+02   2.9651674e+02
   4.0000000e+02   2.9535035e+02


==> fig2rombus.dat <==
   1.0000000e+02   1.4566034e+02
   1.1000000e+02   1.5397998e+02
   1.2000000e+02   1.6239824e+02
   1.3000000e+02   1.7053250e+02
   1.4000000e+02   1.7840825e+02
   1.5000000e+02   1.8560491e+02
   1.6000000e+02   1.9207245e+02
   1.7000000e+02   1.9768721e+02
   1.8000000e+02   2.0264415e+02
   1.9000000e+02   2.0682459e+02
   2.0000000e+02   2.1035954e+02
   2.1000000e+02   2.1338763e+02
   2.2000000e+02   2.1598874e+02
   2.3000000e+02   2.1821920e+02
   2.4000000e+02   2.2025877e+02
   2.5000000e+02   2.2233441e+02
   2.6000000e+02   2.2420212e+02
   2.7000000e+02   2.2588117e+02
   2.8000000e+02   2.2736837e+02
   2.9000000e+02   2.2856374e+02
   3.0000000e+02   2.2932330e+02
   3.1000000e+02   2.2973724e+02
   3.2000000e+02   2.2980950e+02
   3.3000000e+02   2.2942345e+02
   3.4000000e+02   2.2867410e+02
   3.5000000e+02   2.2772202e+02
   3.6000000e+02   2.2659128e+02
   3.7000000e+02   2.2531909e+02
   3.8000000e+02   2.2385105e+02
   3.9000000e+02   2.2239767e+02
   4.0000000e+02   2.2043417e+02


==> fig2sl.dat <==
   1.0000000e+02   1.4062742e+02
   1.1000000e+02   1.4914844e+02
   1.2000000e+02   1.5807862e+02
   1.3000000e+02   1.6669642e+02
   1.4000000e+02   1.7496913e+02
   1.5000000e+02   1.8248244e+02
   1.6000000e+02   1.8903424e+02
   1.7000000e+02   1.9462932e+02
   1.8000000e+02   1.9940154e+02
   1.9000000e+02   2.0364336e+02
   2.0000000e+02   2.0729138e+02
   2.1000000e+02   2.1055111e+02
   2.2000000e+02   2.1359706e+02
   2.3000000e+02   2.1624473e+02
   2.4000000e+02   2.1857158e+02
   2.5000000e+02   2.2076955e+02
   2.6000000e+02   2.2286992e+02
   2.7000000e+02   2.2467154e+02
   2.8000000e+02   2.2622297e+02
   2.9000000e+02   2.2739189e+02
   3.0000000e+02   2.2808450e+02
   3.1000000e+02   2.2822628e+02
   3.2000000e+02   2.2792656e+02
   3.3000000e+02   2.2729105e+02
   3.4000000e+02   2.2638899e+02
   3.5000000e+02   2.2537332e+02
   3.6000000e+02   2.2433379e+02
   3.7000000e+02   2.2335872e+02
   3.8000000e+02   2.2240167e+02
   3.9000000e+02   2.2148934e+02
   4.0000000e+02   2.2061021e+02


==> fig2sl_opt.dat <==
   1.0000000e+02   2.4144054e+02
   1.1000000e+02   2.5274219e+02
   1.2000000e+02   2.6165892e+02
   1.3000000e+02   2.7032606e+02
   1.4000000e+02   2.7753419e+02
   1.5000000e+02   2.8384909e+02
   1.6000000e+02   2.8925284e+02
   1.7000000e+02   2.9411060e+02
   1.8000000e+02   2.9820445e+02
   1.9000000e+02   3.0177735e+02
   2.0000000e+02   3.0488028e+02
   2.1000000e+02   3.0736406e+02
   2.2000000e+02   3.0930730e+02
   2.3000000e+02   3.1093729e+02
   2.4000000e+02   3.1220220e+02
   2.5000000e+02   3.1320299e+02
   2.6000000e+02   3.1392913e+02
   2.7000000e+02   3.1428617e+02
   2.8000000e+02   3.1429759e+02
   2.9000000e+02   3.1394021e+02
   3.0000000e+02   3.1315269e+02
   3.1000000e+02   3.1220980e+02
   3.2000000e+02   3.1120342e+02
   3.3000000e+02   3.1012296e+02
   3.4000000e+02   3.0907647e+02
   3.5000000e+02   3.0813573e+02
   3.6000000e+02   3.0718224e+02
   3.7000000e+02   3.0624486e+02
   3.8000000e+02   3.0525555e+02
   3.9000000e+02   3.0427650e+02
   4.0000000e+02   3.0310363e+02


==> fig2spiral.dat <==
   1.0000000e+02   1.1553166e+02
   1.1000000e+02   1.2437087e+02
   1.2000000e+02   1.3132278e+02
   1.3000000e+02   1.3795205e+02
   1.4000000e+02   1.4372519e+02
   1.5000000e+02   1.4895999e+02
   1.6000000e+02   1.5372101e+02
   1.7000000e+02   1.5847408e+02
   1.8000000e+02   1.6324880e+02
   1.9000000e+02   1.6746872e+02
   2.0000000e+02   1.7122884e+02
   2.1000000e+02   1.7448636e+02
   2.2000000e+02   1.7717304e+02
   2.3000000e+02   1.7920092e+02
   2.4000000e+02   1.8104362e+02
   2.5000000e+02   1.8281390e+02
   2.6000000e+02   1.8437507e+02
   2.7000000e+02   1.8566948e+02
   2.8000000e+02   1.8663137e+02
   2.9000000e+02   1.8697383e+02
   3.0000000e+02   1.8651064e+02
   3.1000000e+02   1.8542132e+02
   3.2000000e+02   1.8383109e+02
   3.3000000e+02   1.8201679e+02
   3.4000000e+02   1.8028801e+02
   3.5000000e+02   1.7878774e+02
   3.6000000e+02   1.7742539e+02
   3.7000000e+02   1.7617784e+02
   3.8000000e+02   1.7476204e+02
   3.9000000e+02   1.7332448e+02
   4.0000000e+02   1.7135007e+02


==> fig2spiral_opt_new.dat.dat <==
   1.0000000e+02   2.0722304e+02
   1.1000000e+02   2.1587522e+02
   1.2000000e+02   2.2335601e+02
   1.3000000e+02   2.3019807e+02
   1.4000000e+02   2.3620990e+02
   1.5000000e+02   2.4101639e+02
   1.6000000e+02   2.4495190e+02
   1.7000000e+02   2.4839464e+02
   1.8000000e+02   2.5123057e+02
   1.9000000e+02   2.5374772e+02
   2.0000000e+02   2.5591352e+02
   2.1000000e+02   2.5740847e+02
   2.2000000e+02   2.5863918e+02
   2.3000000e+02   2.5975655e+02
   2.4000000e+02   2.6026645e+02
   2.5000000e+02   2.6060533e+02
   2.6000000e+02   2.6092265e+02
   2.7000000e+02   2.6100354e+02
   2.8000000e+02   2.6095256e+02
   2.9000000e+02   2.6092957e+02
   3.0000000e+02   2.6072251e+02
   3.1000000e+02   2.6046958e+02
   3.2000000e+02   2.5982818e+02
   3.3000000e+02   2.5945709e+02
   3.4000000e+02   2.5852391e+02
   3.5000000e+02   2.5774169e+02
   3.6000000e+02   2.5665586e+02
   3.7000000e+02   2.5564462e+02
   3.8000000e+02   2.5425742e+02
   3.9000000e+02   2.5295383e+02
   4.0000000e+02   2.5215348e+02


==> fig4ell_opt.dat <==
   5.0000000e+00   5.3902067e+02
   7.0000000e+00   3.9358099e+02
   9.0000000e+00   3.0746312e+02
   1.1000000e+01   2.5106587e+02
   1.3000000e+01   2.1334526e+02
   1.5000000e+01   1.8527450e+02
   1.7000000e+01   1.6240981e+02
   1.9000000e+01   1.4592503e+02
   2.1000000e+01   1.3195293e+02
   2.3000000e+01   1.2040958e+02
   2.5000000e+01   1.1141054e+02
   2.7000000e+01   1.0300147e+02
   2.9000000e+01   9.5552579e+01
   3.1000000e+01   8.9442389e+01


==> fig4ell_opt_r.dat <==
   5.0000000e+00   9.7998298e+02
   7.0000000e+00   7.0402035e+02
   9.0000000e+00   5.4738088e+02
   1.1000000e+01   4.4703810e+02
   1.3000000e+01   3.7781384e+02
   1.5000000e+01   3.2609231e+02
   1.7000000e+01   2.8790328e+02
   1.9000000e+01   2.5707774e+02
   2.1000000e+01   2.3235474e+02
   2.3000000e+01   2.0961811e+02
   2.5000000e+01   1.9292138e+02
   2.7000000e+01   1.7694289e+02
   2.9000000e+01   1.6590234e+02
   3.1000000e+01   1.5420809e+02
   3.3000000e+01   1.4129388e+02
   3.5000000e+01   1.3277893e+02
   3.7000000e+01   1.2542750e+02
   3.9000000e+01   1.1772560e+02
   4.1000000e+01   1.1293224e+02
   4.3000000e+01   1.0752637e+02
   4.5000000e+01   9.9701496e+01
   4.7000000e+01   9.6826616e+01
   4.9000000e+01   9.3405036e+01
   5.1000000e+01   8.7254760e+01


==> fig4rom_opt.dat <==
   5.0000000e+00   5.9626648e+02
   7.0000000e+00   4.2990600e+02
   9.0000000e+00   3.3667176e+02
   1.1000000e+01   2.7626960e+02
   1.3000000e+01   2.3314721e+02
   1.5000000e+01   2.0193254e+02
   1.7000000e+01   1.7804587e+02
   1.9000000e+01   1.5887154e+02
   2.1000000e+01   1.4268753e+02
   2.3000000e+01   1.3043095e+02
   2.5000000e+01   1.1914441e+02
   2.7000000e+01   1.0972768e+02
   2.9000000e+01   1.0163443e+02
   3.1000000e+01   9.4278126e+01


==> fig4rom_opt_r.dat <==
   5.0000000e+00   9.9329430e+02
   7.0000000e+00   7.1521598e+02
   9.0000000e+00   5.5558832e+02
   1.1000000e+01   4.5391465e+02
   1.3000000e+01   3.8289761e+02
   1.5000000e+01   3.3084214e+02
   1.7000000e+01   2.9141302e+02
   1.9000000e+01   2.6008904e+02
   2.1000000e+01   2.3408999e+02
   2.3000000e+01   2.1357051e+02
   2.5000000e+01   1.9662987e+02
   2.7000000e+01   1.8250880e+02
   2.9000000e+01   1.6962844e+02
   3.1000000e+01   1.5688600e+02
   3.3000000e+01   1.4723532e+02
   3.5000000e+01   1.3793055e+02
   3.7000000e+01   1.3001168e+02
   3.9000000e+01   1.2230453e+02
   4.1000000e+01   1.1640099e+02
   4.3000000e+01   1.0998810e+02
   4.5000000e+01   1.0579531e+02
   4.7000000e+01   9.9702552e+01
   4.9000000e+01   9.6902787e+01
   5.1000000e+01   9.1631940e+01



==> fig4spiral_opt.dat <==
   5.0000000e+00   5.1539023e+02
   7.0000000e+00   3.6959395e+02
   9.0000000e+00   2.9211907e+02
   1.1000000e+01   2.3783474e+02
   1.3000000e+01   2.0038622e+02
   1.5000000e+01   1.7376922e+02
   1.7000000e+01   1.5281513e+02
   1.9000000e+01   1.3644862e+02
   2.1000000e+01   1.2321966e+02
   2.3000000e+01   1.1084933e+02
   2.5000000e+01   1.0196348e+02
   2.7000000e+01   9.3762699e+01
   2.9000000e+01   8.6788871e+01
   3.1000000e+01   8.1100395e+01


==> fig4spiral_opt_r.dat <==
   5.0000000e+00   1.0928229e+03
   7.0000000e+00   7.8194829e+02
   9.0000000e+00   6.0756264e+02
   1.1000000e+01   4.9607191e+02
   1.3000000e+01   4.1839970e+02
   1.5000000e+01   3.6244524e+02
   1.7000000e+01   3.1822115e+02
   1.9000000e+01   2.8267889e+02
   2.1000000e+01   2.5345707e+02
   2.3000000e+01   2.3093032e+02
   2.5000000e+01   2.1267568e+02
   2.7000000e+01   1.9528869e+02
   2.9000000e+01   1.8181056e+02
   3.1000000e+01   1.6728975e+02
   3.3000000e+01   1.5849329e+02
   3.5000000e+01   1.4889129e+02
   3.7000000e+01   1.3867092e+02
   3.9000000e+01   1.3372742e+02
   4.1000000e+01   1.2421722e+02
   4.3000000e+01   1.1693266e+02
   4.5000000e+01   1.1366516e+02
   4.7000000e+01   1.0745157e+02
   4.9000000e+01   1.0155059e+02
   5.1000000e+01   9.8402268e+01


==> fig5_opt_80.dat.dat <==
  -5.0000000e+01   4.4686774e+02
  -4.9000000e+01   4.5547725e+02
  -4.8000000e+01   4.5457156e+02
  -4.7000000e+01   4.5158387e+02
  -4.6000000e+01   4.4312766e+02
  -4.5000000e+01   4.3010093e+02
  -4.4000000e+01   4.1077750e+02
  -4.3000000e+01   3.8786205e+02
  -4.1000000e+01   3.6061346e+02
  -3.9000000e+01   3.3014002e+02
  -3.7000000e+01   2.9621762e+02
  -3.5000000e+01   2.6299502e+02
  -3.3000000e+01   2.3023084e+02
  -3.1000000e+01   1.9859531e+02
  -2.9000000e+01   1.6784674e+02
  -2.7000000e+01   1.3926806e+02
  -2.5000000e+01   1.1248563e+02
  -2.3000000e+01   8.7798117e+01
  -2.1000000e+01   6.6598662e+01
  -1.9000000e+01   4.9066058e+01
  -1.7000000e+01   3.4998955e+01
  -1.5000000e+01   2.4286406e+01
  -1.3000000e+01   1.6524685e+01
  -1.1000000e+01   9.9331083e+00
  -9.0000000e+00   6.1257707e+00


==> fig5_opt_85.dat <==
  -5.0000000e+01   4.5162371e+02
  -4.9000000e+01   4.6876205e+02
  -4.8000000e+01   4.8274775e+02
  -4.7000000e+01   4.9762229e+02
  -4.6000000e+01   5.0226722e+02
  -4.5000000e+01   5.0382362e+02
  -4.4000000e+01   4.9625119e+02
  -4.3000000e+01   4.8086165e+02
  -4.2000000e+01   4.6525489e+02
  -4.1000000e+01   4.4924471e+02
  -4.0000000e+01   4.3263434e+02
  -3.9000000e+01   4.1518255e+02
  -3.8000000e+01   3.9857489e+02
  -3.7000000e+01   3.8077662e+02
  -3.6000000e+01   3.6566368e+02
  -3.5000000e+01   3.4687422e+02
  -3.4000000e+01   3.3066237e+02
  -3.3000000e+01   3.1311972e+02
  -3.2000000e+01   2.9587113e+02
  -3.1000000e+01   2.7939978e+02
  -3.0000000e+01   2.6239290e+02
  -2.9000000e+01   2.4646128e+02
  -2.8000000e+01   2.2904507e+02
  -2.7000000e+01   2.1180684e+02
  -2.6000000e+01   1.9816121e+02
  -2.5000000e+01   1.7944702e+02
  -2.4000000e+01   1.6433583e+02
  -2.3000000e+01   1.5175175e+02
  -2.2000000e+01   1.3581225e+02
  -2.1000000e+01   1.2298189e+02
  -2.0000000e+01   1.0905328e+02
  -1.9000000e+01   9.5929982e+01
  -1.8000000e+01   8.4422245e+01
  -1.7000000e+01   7.3584765e+01
  -1.6000000e+01   6.2943304e+01
  -1.5000000e+01   5.3554061e+01
  -1.4000000e+01   4.4859067e+01
  -1.3000000e+01   3.7742127e+01
  -1.2000000e+01   3.2089431e+01
  -1.1000000e+01   2.6304822e+01
  -1.0000000e+01   2.1322206e+01


==> fig5_opt_90.dat <==
  -5.0000000e+01   4.5232602e+02
  -4.9000000e+01   4.6964710e+02
  -4.8000000e+01   4.8692732e+02
  -4.7000000e+01   5.0423778e+02
  -4.6000000e+01   5.2070900e+02
  -4.5000000e+01   5.3367070e+02
  -4.4000000e+01   5.4450214e+02
  -4.3000000e+01   5.4765202e+02
  -4.2000000e+01   5.4279332e+02
  -4.1000000e+01   5.2772410e+02
  -4.0000000e+01   5.1508020e+02
  -3.9000000e+01   4.9940682e+02
  -3.8000000e+01   4.8291525e+02
  -3.7000000e+01   4.6560014e+02
  -3.6000000e+01   4.4880652e+02
  -3.5000000e+01   4.3132220e+02
  -3.4000000e+01   4.1410557e+02
  -3.3000000e+01   3.9701222e+02
  -3.2000000e+01   3.8015604e+02
  -3.1000000e+01   3.6294701e+02
  -3.0000000e+01   3.4697545e+02
  -2.9000000e+01   3.3062072e+02
  -2.8000000e+01   3.1452661e+02
  -2.7000000e+01   2.9769642e+02
  -2.6000000e+01   2.8132289e+02
  -2.5000000e+01   2.6379405e+02
  -2.4000000e+01   2.4709332e+02
  -2.3000000e+01   2.3013445e+02
  -2.2000000e+01   2.1380195e+02
  -2.1000000e+01   1.9755864e+02
  -2.0000000e+01   1.8210230e+02
  -1.9000000e+01   1.6639377e+02
  -1.8000000e+01   1.5127466e+02
  -1.7000000e+01   1.3706386e+02
  -1.6000000e+01   1.2277880e+02
  -1.5000000e+01   1.0910766e+02
  -1.4000000e+01   9.6711822e+01
  -1.3000000e+01   8.4671315e+01
  -1.2000000e+01   7.3689747e+01
  -1.1000000e+01   6.3072974e+01
  -1.0000000e+01   5.4674270e+01


==> fig5_opt_95.dat.dat <==
  -5.0000000e+01   4.5234586e+02
  -4.9000000e+01   4.6962529e+02
  -4.8000000e+01   4.8659607e+02
  -4.7000000e+01   5.0390144e+02
  -4.6000000e+01   5.2097288e+02
  -4.5000000e+01   5.3766473e+02
  -4.4000000e+01   5.5327004e+02
  -4.3000000e+01   5.6629168e+02
  -4.2000000e+01   5.7622081e+02
  -4.1000000e+01   5.8129930e+02
  -4.0000000e+01   5.8051844e+02
  -3.9000000e+01   5.7483628e+02
  -3.8000000e+01   5.6401530e+02
  -3.7000000e+01   5.4971465e+02
  -3.6000000e+01   5.3350065e+02
  -3.5000000e+01   5.1664668e+02
  -3.4000000e+01   4.9906752e+02
  -3.3000000e+01   4.8237244e+02
  -3.2000000e+01   4.6543529e+02
  -3.1000000e+01   4.4832473e+02
  -3.0000000e+01   4.3136255e+02
  -2.9000000e+01   4.1457281e+02
  -2.8000000e+01   3.9752122e+02
  -2.7000000e+01   3.8067226e+02
  -2.6000000e+01   3.6423026e+02
  -2.5000000e+01   3.4740101e+02
  -2.4000000e+01   3.3054415e+02
  -2.3000000e+01   3.1369133e+02
  -2.2000000e+01   2.9642730e+02
  -2.1000000e+01   2.7932949e+02
  -2.0000000e+01   2.6237780e+02
  -1.9000000e+01   2.4582483e+02
  -1.8000000e+01   2.2927446e+02
  -1.7000000e+01   2.1313943e+02
  -1.6000000e+01   1.9713418e+02
  -1.5000000e+01   1.8155622e+02
  -1.4000000e+01   1.6614367e+02
  -1.3000000e+01   1.5134468e+02
  -1.2000000e+01   1.3653824e+02
  -1.1000000e+01   1.2202664e+02
  -1.0000000e+01   1.0705710e+02


==> fig5_ris.dat <==
  -5.0000000e+01   3.0340606e+02
  -4.9000000e+01   3.0340606e+02
  -4.8000000e+01   3.0340606e+02
  -4.7000000e+01   3.0340606e+02
  -4.6000000e+01   3.0340606e+02
  -4.5000000e+01   3.0340606e+02
  -4.4000000e+01   3.0340606e+02
  -4.3000000e+01   3.0340606e+02
  -4.2000000e+01   3.0340606e+02
  -4.1000000e+01   3.0340606e+02
  -4.0000000e+01   3.0340606e+02
  -3.9000000e+01   3.0340606e+02
  -3.8000000e+01   3.0340606e+02
  -3.7000000e+01   3.0340606e+02
  -3.6000000e+01   3.0340606e+02
  -3.5000000e+01   3.0340606e+02
  -3.4000000e+01   3.0340606e+02
  -3.3000000e+01   3.0340606e+02
  -3.2000000e+01   3.0340606e+02
  -3.1000000e+01   3.0340606e+02
  -3.0000000e+01   3.0340606e+02
  -2.9000000e+01   3.0340606e+02
  -2.8000000e+01   3.0340606e+02
  -2.7000000e+01   3.0340606e+02
  -2.6000000e+01   3.0340606e+02
  -2.5000000e+01   3.0340606e+02
  -2.4000000e+01   3.0340606e+02
  -2.3000000e+01   3.0340606e+02
  -2.2000000e+01   3.0340606e+02
  -2.1000000e+01   3.0340606e+02
  -2.0000000e+01   3.0340606e+02
  -1.9000000e+01   3.0340606e+02
  -1.8000000e+01   3.0340606e+02
  -1.7000000e+01   3.0340606e+02
  -1.6000000e+01   3.0340606e+02
  -1.5000000e+01   3.0340606e+02
  -1.4000000e+01   3.0340606e+02
  -1.3000000e+01   3.0340606e+02
  -1.2000000e+01   3.0340606e+02
  -1.1000000e+01   3.0340606e+02
  -1.0000000e+01   3.0340606e+02


==> relay_figure3_final.dat <==
75	0
72.9273995044731	-2.92356808024926
70.8090655648135	-6.31816499346767
68.6275937674547	-10.0953340297238
66.2669368100037	-14.2490129929443
63.7455022909497	-18.7537608584572
61.0476890269638	-23.4824025917667
58.1968863208942	-28.1806590700145
55.2177121448187	-32.6676558080844
52.1240135269938	-36.8521306795259
48.9015862833945	-40.7043528740976
45.4080456438367	-44.2780455166748
41.6315433648187	-47.5260727680681
37.6031900071663	-50.4183039870218
33.3592451497788	-52.9370973758200
28.9393679610720	-55.0717810842201
24.3920181582651	-56.8186071536109
19.7939731387375	-58.1955118714995
15.0748180268542	-59.1382590519289
10.2254955312178	-59.6479183173167
5.25881622784144	-59.6973589464484
0.313965223170026	-59.4014799209430
-4.58307878182062	-58.7674494763414
-9.36156816877037	-57.8476031068011
-13.9500324384013	-56.7120239327243
-18.3275514907721	-55.3996117070380
-22.5195081970349	-53.8555913309412
-26.5471970271660	-52.0637667377925
-30.1592724991482	-50.2810028678075
-33.7097039813245	-48.1164079447537
-37.1116977850866	-45.6918713780214
-40.3670545583244	-43.0097839158241
-43.4124880057745	-40.1573508066969
-46.2361102043682	-37.2257831836015
-48.8179053282800	-34.3428950159859
-51.1190157981038	-31.5679570280731
-52.9631483680644	-29.2051903929421
-54.3050905347357	-27.2706382570532
-55.3781501044863	-25.0941594557158
-56.3091587032356	-22.1280237642048
-57.0980287355231	-18.2460827387742
-57.6956687541474	-13.6338060026316
-58.0405547069623	-8.58377714228696
-58.0832750590013	-3.23560614258376
-57.7750930349611	2.22632062580343
-57.0858393959812	7.72124719883207
-56.0332703353495	12.8547857497546
-54.6578102332900	17.6677670415128
-52.9609444125255	22.3015803200248
-50.9392642018367	26.8073833522950
-48.6548156386203	31.0116217895337
-46.1368955293752	34.9097231481560
-43.4219893953757	38.5173830471714
-40.5246268872457	41.8323834290529
-37.4753691603193	44.8513307001260
-34.3062775355820	47.5754374984800
-31.1061341160990	49.8081146886279
-28.1191315096533	51.1328677767326
-25.5083198092869	51.4636866310730
-23.1737802476697	50.8564086961494
-20.7274079087968	49.7705144807695
-17.8024274944000	48.9251221325552
-14.3146973531046	48.2346647402688
-10.4429780171271	47.6844109278097
-6.50355167992818	47.1965348037671
-2.62842358160397	46.6340941856459
1.15757051420795	45.9437912966433
4.86352030054307	45.0728272997768
8.48919834518346	43.9671701323340
12.0257142000260	42.5941222461527
15.4716453791696	40.9090652096826
18.9310010951285	39.0775202240983
22.3600637601220	37.0460068129376
25.7176294417876	34.9064634166861
29.0107077100461	32.6523050973940
32.2505389888373	30.2913117116870
35.4271472016279	27.8423156796577
38.5136162078791	25.3301323164838
41.4747463802368	22.7964140900011
44.2694181614720	20.2501906736374
46.8364445655074	17.7440958478920
49.0893241778767	15.3194870763937
50.9120515789609	13.0155672129455
52.2287886053567	10.8739658574732
53.1303880292808	8.89347981002808
53.5759224760449	6.95571117936811
53.6355263757055	4.95252359212535
53.3098397313193	2.87244749775206
52.5868701295265	0.715220489704489
51.2231058755661	-1.60888660541461
49.3727670812027	-4.13535110165574
47.1791941815203	-6.80784022498494
44.7930578361854	-9.54578528621370
42.2552260256164	-12.3349859180070
39.6198156596498	-15.1642109471186
36.9006512634038	-18.0946101868067
34.1099936779937	-20.4343262724550
31.4965370129271	-22.7237724739944
28.9615717882326	-24.5278934187449
26.3600233102948	-26.0647041698209
23.5788053791669	-27.4652605321028
20.6349329462202	-28.7526015803917
17.6586719120694	-29.9909775055396
14.5925843138534	-31.1213147218784
11.4535812955136	-32.1187367195320
8.24160880407173	-32.9439556080773
5.14410909327814	-33.9663942473902
2.24223568115223	-35.1395566470634
-0.550537126706331	-36.3630935006808
-3.16290167219506	-37.5698633147715
-5.57738601380893	-38.7795227847627
-7.74288167074711	-39.7461269087212
-9.70685298212950	-40.4965140287885
-11.5222326879249	-40.9625356037044
-13.2677822944660	-41.0553220772676
-15.0921497949558	-40.6514250398954
-17.1359596385888	-39.5720124383022
-19.3511721925828	-37.7612030422865
-21.6103896900471	-35.4168322500381
-23.8208526715076	-32.8531865406261
-25.9433679254513	-30.1471110533498
-28.0078306667217	-27.2207267480329
-29.5438550922251	-25.0615213339803
-30.7035326244750	-23.2071319550580
-31.6166697416827	-21.4223505550966
-32.4002025486512	-19.3480410021757
-33.0366434228566	-17.0299986621823
-33.4758604378373	-14.5057828242997
-33.7359855667565	-11.9062962102496
-33.8122657955014	-9.23701593539158
-33.7104364995574	-6.50250455592222
-33.4403396822240	-3.69496825468462
-32.9996455881756	-0.795088337256362
-32.3761167609438	2.23877326110118
-31.5414066605110	5.47462649268929
-30.4444406700118	8.99865584674676
-29.0395706004003	12.8719821454111
-27.3355206446177	17.1483927630897
-25.4812536025330	20.8836065979277
-23.5044717924450	24.0650238723620
-21.4674883428548	26.5975995093791
-19.4421741931736	28.4850466000661
-17.5533852031920	29.7962691688367
-15.6220063987348	30.8889036058875
-13.8423145275763	31.4389741812171
-12.1315529429528	31.6262640810141
-10.4113502410025	31.5517768646263
-8.64602403930358	31.2709692438678
-6.83189714846366	30.8240353304262
-4.98332469410771	30.2414173372606
-3.11414529765138	29.5434496363595
-1.22136895031070	28.7258853435046
0.732268543871315	27.7405927813360
2.79249979527326	26.5054480882376
4.96708479778756	24.8843129451013
7.15617985496106	22.6815030647615
9.30717493657793	20.7282191818522
11.3201482930843	19.0107127706181
13.2210673381370	17.4994852101058
15.0403667732987	16.1568765570153
16.7807686344278	14.9376959674113
18.4313652721706	13.7954727051348
19.9300669940905	12.6703952506218
21.2756992684937	11.4109476053580
22.4976864655514	10.1983245695567
23.6820455251546	8.94681444722563
24.8065282595040	7.66351920063042
25.8222577048843	6.36458442897380
26.6529848314034	5.08695148981662
27.2957117876536	3.82783046998313
27.7600290316375	2.58330238991777
28.0605916244393	1.33743166837698
28.2065715088021	0.0648097906509768
28.2011680740239	-1.25706990398749
28.0415007026026	-2.65804218152876
27.7198025694583	-4.15727296439226
27.2230169074632	-5.79942440211726
26.5660659209745	-7.55783979710934
25.7713766954603	-9.42503455563037
24.8913288501337	-11.3950424100008
23.9754468270883	-13.1374042555160
23.0220755196767	-14.6960519257938
22.0206978992181	-16.0912065595266
20.9719774929964	-17.3372732592662
19.8430036470841	-18.4693354621008
18.6332219201192	-19.5011189342639
17.3511960006369	-20.4369082211268
16.0043595770556	-21.2798861266158
14.5995994411939	-22.0310811413599
13.1601378656575	-22.6867959203214
11.7110864641189	-23.2670674576716
10.2969837809952	-23.5702932313833
8.90696271281496	-23.7753053202865
7.52622913745965	-23.7224902080030
6.18983362560273	-23.5628258070078
4.81682386419280	-23.1875414155020
3.40209114382985	-22.6156945789795
1.96301076355364	-21.8683249203362
0.510930902248614	-20.9745752160685
-0.967078922891402	-19.9278328136015
-2.46368420586369	-18.7695550458721
-4.03159929509727	-17.3922223171920
-5.27393146051705	-16.4639423385254
-6.17680090767822	-15.8870893196964
-6.85117064511870	-15.5030174449181
-7.33394089648419	-15.2563563245175
-7.66828625565892	-15.1506928295088
-8.00522842917892	-14.8760100440122
-8.16926853051316	-14.8291128599137
-8.36157082991365	-14.6384997621300
-8.57731792914901	-14.3728284254648
-8.76037613691435	-14.0428500258504
-8.90599684240944	-13.5956315384563
-9.01485930235951	-13.0298836146524
-9.04508874346251	-12.1606859436521
-8.99944594375615	-11.0705554706059
-8.89042604591998	-9.87421150361979
-8.72909764869803	-8.66973970490537
-8.51946265754816	-7.50931264738399
-8.26489763538378	-6.39946769701387
-7.96908372716196	-5.33396197045367
-7.63198703461983	-4.29478822792178
-7.24857025442490	-3.25660150830146
-6.80846591158974	-2.16854739198912
-6.30092361395756	-1.01217656897185
-5.70953639495726	0.245608384818359
-5.01933904059585	1.61380278305930
-4.24473576909036	3.05849368398428
-3.43969609865390	4.50750593279660
-2.61936790127548	5.94354013257364
-1.71994566064803	7.47352500069589
-0.864094587540406	8.63494696886239
-0.0714579295799559	9.46423487077838
0.640044233711699	10.0156355108851
1.28900804599600	10.3716027398186
1.88001250007986	10.5955553865281
2.41771464173677	10.7275066346611
2.93176986765226	10.8338877203311
3.37770816432892	10.8720725924469
3.77683286405289	10.9021054499781
4.12032613697593	10.9239218368655
4.42807155163732	10.8606840275224
4.68417687615009	10.6219825324590
4.80419679921121	10.4996672732128
4.99952149528612	10.1773739113057
5.10334277180208	9.94134626364998
5.16861506507939	9.74238808416727
5.24291186258507	9.50561320679613
5.29310184900026	9.19862720602771
5.30615889309183	8.78745328792799
5.27890634489048	8.27509456634843
5.21300185748057	7.67115253144652
5.10834188969444	6.94154240502945
4.97295086066077	6.10782122228152
4.80860509216630	5.14253422736268
4.62299090128542	4.02372501101281
4.42938916325840	2.72464677726817
4.23557003165994	1.13903393130469
4.08732779330948	-0.356340931841485
4.01222105647379	-1.66144943562873
3.99878310315570	-2.60934466435533
4.02904140727085	-3.75164995924303
4.09048831503444	-4.47389626344311
4.16180490134297	-5.05381075244803
4.23795836575515	-5.56954000951176
4.32067368191768	-6.07077593250366
4.40676431642363	-6.53731144706954
4.49497174824313	-6.92628888669383
4.57898412294124	-7.44183448307411
4.64710274265481	-7.95835710348954
4.69031493410914	-8.41405915128780
4.70083958831898	-8.79004797562912
4.69230291740930	-9.06634984748256
4.67146905134965	-9.26311037676908
4.64304575389753	-9.39685094369712
4.60390343675597	-9.52259987954193
4.54276939412867	-9.66841994025090
4.43921013145380	-9.85746100372272
4.27652346517342	-10.1030081733608
4.04218944130969	-10.4036362438636
3.74376113554859	-10.7423644773660
3.38814871680139	-11.1063889472107
2.97382817006691	-11.4919128134097
2.49695386583813	-11.8928996110127
1.96079003496854	-12.2950981813364
1.37488466146323	-12.6855086921157
0.765986594476301	-13.0282581677878
0.154527727285394	-13.2994432890322
-0.470261442634248	-13.4977286331486
-1.15878073252169	-13.6256652633094
-1.77455838768216	-13.7179574404466
-2.52573490257781	-13.7503480308149
-3.20593656205712	-13.7540271391214
-3.84977463694071	-13.7202891556057
-4.42057231052253	-13.6783017993667
-4.98407262227127	-13.5522663443607
-5.51108046632719	-13.3778279610142
-6.02138505077492	-13.1027848943739
-6.53492156042689	-12.6922446641138
-7.05194468144296	-12.0864725348730
-7.56409206260621	-11.2391631311757
-8.05807079979251	-10.1609953718163
-8.51485383514848	-8.92762056344256
-8.91901571727033	-7.61663253039732
-9.26083895941203	-6.26498989429004
-9.53544092188169	-4.84980903063264
-9.73765146368310	-3.32389852865362
-9.85612121244017	-1.62127333784894
-9.87057335371877	0.333877408298228
-9.75268882878261	2.62936634740858
-9.48216383475984	5.27041527858027
-9.04593485598027	8.30376811883574
-8.50327641256634	10.9782823611007
-7.86915138554653	13.2457643652691
-7.16843280122583	15.1181059470112
-6.41314431320352	16.6770532798893
-5.60358485540174	18.0030845723598
-4.73739333275795	19.1499659170029
-3.81646597438879	20.1422292016106
-2.85344331671543	20.9746232540806
-1.88266878508268	21.5883530842461
-0.936603884538228	21.9359125470361
-0.00229834505129843	22.0116353215654
0.994259053645082	21.9751163892100
2.13888065481875	21.6316004421711
3.46581935060745	20.9858564434914
4.85353461763209	20.1507267736053
6.31101589984007	19.0737771714419
7.70213757801130	18.1615215089656
9.05085715652208	17.3521112862148
10.3868179013877	16.6005680891622
11.7429092466710	15.8962346153672
13.1132388551082	15.2088380670536
14.4835453570259	14.5210794452099
15.8214887558300	13.8227334710839
17.1106777185776	13.0887593282657
18.3275570624968	12.2898952662077
19.4708100398415	11.3670492846136
20.5372892472891	10.4092671787169
21.6524267967986	9.01697357392332
22.7702604869699	7.61890837629363
23.8932688518360	6.17931260758516
24.9532766987364	4.70460698329602
25.8946805634246	3.21173590602819
26.7042713746135	1.68885283970936
27.3809005342231	0.129573693288565
27.9259167357974	-1.47770014865591
28.3399130425911	-3.14871180115720
28.6220823326904	-4.90947220328236
28.7653541079122	-6.78999404051366
28.7582636877674	-8.82465730646042
28.5742980491670	-11.0595456671679
28.2517551464620	-13.2343405239339
27.8228766727683	-15.6088637025625
27.2853181669146	-17.7655888246623
26.6229388953459	-19.7070761205533
25.8186985137301	-21.4156387460848
24.8689476041213	-22.8961712404354
23.7420631650176	-24.1988900896200
22.4024311340508	-25.3792544789399
20.8534197366119	-26.4584839910776
19.1160577415499	-27.4646695461124
17.1599325808135	-28.3308395491705
15.0350444908209	-29.1381933244439
12.7414197779032	-29.8560455522954
10.7225527852678	-30.6940840773565
8.64627302990921	-31.3647898668588
6.68425797230348	-32.1176521306338
4.68991151616438	-32.9527480326058
2.56560564905932	-33.9282083617818
0.350909556505421	-35.0133760776968
-1.93400996660842	-35.5663180128659
-4.16235369386814	-36.1261887865778
-6.35485928380161	-36.0793303199438
-8.62594009493798	-35.4974968452126
-10.9036176624879	-34.5167873449404
-13.1522218183588	-33.2964888906548
-15.3527107518228	-31.9589198314713
-17.4868080293189	-30.5083267559595
-19.5406407847274	-28.9406785238297
-21.5022558269782	-27.2630236062288
-23.3586228681682	-25.4878418716351
-25.1127705243788	-23.6296818362592
-26.7656964937203	-21.7061037675869
-28.2968232721636	-19.7397483860074
-29.6929173552737	-17.7474043582434
-30.9481713905699	-15.7048035420333
-31.9699179763327	-13.4809452086537
-32.7857288121030	-11.0959805455420
-33.4066657039624	-8.56533433486917
-33.8394189264613	-5.88471064310692
-34.0867789866612	-3.04986739605744
-34.1456848413771	-0.0415562975276551
-33.9999918144059	3.19370076451656
-33.6110250650891	6.77370651974810
-32.9031028590451	10.9125863519157
-31.7868558483630	15.8230179289041
-30.4744627363274	20.2651218428776
-28.9848596387210	24.2012085529652
-27.3588141120824	27.6525766314269
-25.6474333030518	30.5184739147490
-23.8887994929932	32.7845271061526
-22.1289558131669	34.4284035242876
-20.4293753517918	35.3812738762417
-18.8084310867721	35.6906869332101
-17.1238187355918	35.6329041599954
-15.4115927801128	35.1578878462329
-13.5586874895577	34.6880586932169
-11.5097777899977	34.1940131990350
-9.26455463380693	33.7183177699493
-6.83083896593479	33.2698059428401
-4.19474725410127	32.8755820316817
-1.36586492094721	32.5686094717872
1.61579039703764	32.3351209021322
4.68557337341953	32.1045748643532
7.81129909892260	31.7870737529123
11.0168184648696	31.3439617570057
14.3129495167040	30.7147986106306
17.6139962025723	29.8637821917808
20.8553292264689	28.8545113394515
24.0902179888881	27.6235858568547
27.2659623879027	26.2479192040372
30.3962120077079	24.7252081309165
33.4852776298570	23.0640899335906
36.5199784896903	21.2718271599718
39.4674359250294	19.3639289775209
42.2996264977201	17.3663716638660
44.9609997063015	15.3109668999293
47.3775063946209	13.2292736791895
49.4510586335202	11.1693579011519
51.0813838280240	9.16668074511756
52.2000268730633	7.24266680354883
52.8981658311836	5.31057244162402
53.1863137736746	3.32054384251402
53.0791399804555	1.27461579694158
52.5795030293843	-0.849660017958520
51.5325741533409	-3.19703404486655
50.0069329025209	-5.77814368276238
48.1280170007571	-8.46583036553401
45.9272064898523	-11.2315295995609
43.4445884527844	-14.0574010084419
40.7392960404826	-16.9583280381618
37.8723222576020	-19.8960053067692
34.8943641010601	-22.4280428125856
31.9123678874149	-24.7245164626699
28.9361689121623	-26.9128798014075
25.8883678410607	-29.0934422690873
22.7452901480507	-31.2803864406958
19.5566758870101	-33.4426692745274
16.3451462404222	-35.5347773076348
13.1150851592490	-37.5306492183143
9.71317085130430	-39.1670921261980
6.14934967649333	-40.4300720624612
2.55738647083464	-41.5536787516227
-1.01968142669458	-42.5635546779117
-4.69965772934388	-43.2091406290162
-8.47231029302081	-43.5816914977864
-12.2427671575011	-43.8230588922572
-15.7962041531882	-44.1617124893976
-19.0734659070817	-44.5464729163432
-22.2196639565621	-44.5100240367398
-25.4586067650099	-43.6375984827279
-28.9405459330065	-41.6084432855740
-32.2345342343892	-39.6255919056491
-35.4178099237745	-37.5429406936852
-38.5165127891100	-35.3809504983846
-41.5120657770037	-33.2180301638938
-44.4057868260277	-31.0201954510305
-47.0217750727385	-29.0499286583960
-49.1431927467094	-27.4970356696003
-50.7776849816502	-26.2635570313410
-52.2030743538017	-24.6966738907526
-53.5700872242857	-22.3730750606648
-54.8743441862843	-19.1027190825068
-56.0568799585395	-14.9969399530362
-57.0316103203962	-10.3157506489078
-57.7370369437679	-5.23360738760102
-58.1050849516064	0.186176695831374
-58.0776910152604	6.01992680650560
-57.6552750599378	11.5486923940255
-56.8626335940000	16.7990558889826
-55.7168988130348	21.8054079376538
-54.2304884223199	26.6335777295281
-52.4166218390927	31.3411514264401
-50.3012286698061	35.8666878788476
-47.9217870853956	40.1380248278236
-45.3329345087564	44.1087917688380
-42.5719339595470	47.7411360754934
-39.7055452678887	50.9588998663846
-36.8862338602446	53.4002673783162
-34.3208182952838	54.8071150649676
-31.9842344521173	55.3338420692065
-29.4678754702714	55.4343503189131
-26.0726436770360	56.0286273881200
-22.2687903728882	56.6396261098487
-18.0222451173922	57.4321547707230
-13.5939253368412	58.2128399638989
-9.02941199411252	58.8198206329709
-4.27792652383964	59.3716263060582
0.543432622701897	59.7391049740091
5.05096221998183	59.4982900356809
9.38706030433541	58.7681983354142
13.6444267989944	57.6372442081540
17.6169623039029	55.9608358004726
21.3091548478747	53.8096944607490
25.0663298731624	51.5259104141691
28.6116121641609	48.7802360070391
31.9925958407795	45.6460566021711
35.4441845604265	42.3771917973296
38.9571803708782	38.9644985942960
42.5359722147208	35.3952605173495
46.1765301603124	31.6618497804078
49.8726755526780	27.7769065810578
53.5899677900287	23.7887883015107
57.2358890077023	19.8137038140114
60.6591646769246	16.0357418936368
63.7272865093983	12.6182862165814
66.4687259087468	9.54599429402137
69.1577204029761	6.52115481660850
71.9245127589156	3.40054222232439
75	0

==> ris_fig3.dat <==
74.9587222108929	0.828439019064212
73.6389952426636	2.04624528041667
72.7295447963027	2.94282862483564
71.8480789109464	3.78031835463266
71.0752836945068	4.49032345908162
70.3553446298072	5.15424752829756
69.6488705571642	5.82764166518786
68.9399714974323	6.53027345683018
68.1863932006104	7.24268089416901
67.4434784555208	7.90107196265055
66.7617679092913	8.52473718683200
66.1572736466474	9.14485961310192
65.5530399358096	9.69616034492433
64.9963642022693	10.2317035582833
64.4556374549458	10.7086286687462
63.9287262768755	11.1997040051522
63.4061721741806	11.7069553327788
62.8909748525934	12.2161298561789
62.3392603694021	12.7725984948891
61.7222655774229	13.3172423397365
61.1435269521014	13.8644153014783
60.5945246429678	14.3954611713957
60.0822921664165	14.9257695376660
59.5723759002199	15.4158865692706
59.0374872230486	15.8844879241733
58.5011364167131	16.4004050929372
57.9313702521284	16.9370015276426
57.3471911006551	17.4941209283360
56.7506780605649	18.0748846468994
56.1178546991302	18.6423953474483
55.4784646159858	19.2240884250873
54.8336477575791	19.8159542869013
54.1930772409847	20.4269316074229
53.5378354451525	21.0353783994405
52.8631990111762	21.6340046865500
52.1924414122288	22.2444029582338
51.5278774518236	22.8668923711191
50.8590429819192	23.4887923616847
50.1823558535457	24.1046828151314
49.5059250066531	24.7216588097579
48.8351808767876	25.3445902898947
48.1637638703239	25.9674646283029
47.4873683388767	26.5873519737273
46.8088924822611	27.2064060549203
46.1321868980418	27.8276438920012
45.4517810484416	28.4438546440618
44.7672683647544	29.0542033720508
44.0847942151728	29.6664103569239
43.3952532653237	30.2697612207078
42.7033976872146	30.8688709245220
42.0062670622057	31.4618050594375
41.3069484399777	32.0531393635827
40.6002525553360	32.6364845813432
39.8904800998650	33.2161668171477
39.1741584172070	33.7884468532662
38.4570116111123	34.3599974883204
37.7326904269233	34.9224011292432
37.0072068674500	35.4832661017368
36.2761810905053	36.0360754032352
35.5432343179209	36.5852536538633
34.8094635049634	37.1328149972355
34.0695147346634	37.6720739194452
33.3281444366493	38.2070694584731
32.5870756153769	38.7379058832947
31.8439603010142	39.2616089901499
31.1012811813648	39.7846014966842
30.3519487055041	40.2977827282664
29.6018721101049	40.8072014836566
28.8539133259440	41.3140175894803
28.1056909637604	41.8150715367018
27.3516218323817	42.3036327891140
26.5994640151880	42.7897204573162
25.8501871553788	43.2739239847584
25.0965358266210	43.7467426995051
24.3396436113678	44.2111690859392
23.5841967379941	44.6730704800887
22.8293820108113	45.1297534738080
22.0711571633297	45.5742287333622
21.3126164813875	46.0102942644619
20.5571455047032	46.4415264135938
19.8018498167602	46.8613202389954
19.0482015206723	47.2703104373383
18.2961680661659	47.6684778415451
17.5459082636764	48.0579624053371
16.7964353614362	48.4346531364928
16.0528228278860	48.8013699631332
15.3136441724463	49.1508465526676
14.5839141921519	49.4892352243762
13.8600086269208	49.8109478708625
13.1455909944549	50.1198140149024
12.4398270598240	50.4162554297737
11.7435392641322	50.6938487543204
11.0588590445401	50.9572630173876
10.3872662535712	51.2049441266357
9.73103152882187	51.4411735875712
9.08696827672010	51.6598972665236
8.45790814893862	51.8598295904899
7.84644689215907	52.0472192139613
7.25445853616246	52.2253541913053
6.67843481382934	52.3815425773227
6.12427936338598	52.5267362564835
5.59001946421416	52.6568665758643
5.07875789354460	52.7721437931485
4.59030169675631	52.8775003412310
4.12059215979320	52.9683349958282
3.67070311872706	53.0526511251812
3.24115299108274	53.1282403537897
2.82903378306266	53.1820364352773
2.43937346100375	53.2384527737903
2.06682831649089	53.2600525931710
1.73532370859666	53.3239366942729
1.43166319800282	53.3266358136345
1.14517266616519	53.3620235989481
0.822549475005037	53.4076821668643
0.496089868962139	53.3829453660067
0.203565334417462	53.3766239524473
-0.158418324950266	53.4005964622322
-0.555824032803602	53.3816899022215
-0.969975961495247	53.4080095195184
-1.36110232096498	53.3648996473893
-1.73422179071428	53.3058641193488
-2.06561896774377	53.3104917902097
-2.33929241036797	53.2955257942790
-2.70217717001106	53.3077366352040
-3.04339978543194	53.2191480505553
-3.32332311444096	53.1721450370122
-3.65005355092073	53.1267549088421
-4.02673725967750	53.0546320869515
-4.43768519921192	52.9918115920892
-4.87114211353700	52.9109588084828
-5.32393268076806	52.8052597934519
-5.79637707278233	52.6838933683416
-6.29287886699893	52.5639031015460
-6.81299496781244	52.4350495277062
-7.34934881565278	52.2809615025588
-7.90594194078748	52.1104551914800
-8.48165135001159	51.9228043387025
-9.07794879735002	51.7257787131729
-9.69494950550991	51.5105034114500
-10.3313492942207	51.2831575824286
-10.9795355723650	51.0251764042127
-11.6435669435116	50.7579359321221
-12.3198645036587	50.4801445756077
-13.0029678496891	50.1836056045086
-13.6938861699503	49.8712490571350
-14.3912187714058	49.5427702645146
-15.0960987435963	49.2030945011044
-15.8054473782198	48.8486573169390
-16.5172357764365	48.4779806724579
-17.2314277174753	48.0935237186608
-17.9471456125684	47.6957184127162
-18.6635645520538	47.2854805520068
-19.3786576344449	46.8615214537199
-20.0919753203317	46.4253855646262
-20.8029690666444	45.9779582016084
-21.5092432882404	45.5166376441886
-22.2136047530421	45.0463891463340
-22.9145313902470	44.5655798416383
-23.6091037667410	44.0711830450646
-24.3003319079907	43.5683369171623
-24.9814708553394	43.0490423547197
-25.6680206244569	42.5322306830574
-26.3372779129144	41.9887556950598
-27.0087048689711	41.4449335636338
-27.6709115532218	40.8889720328888
-28.3259594682151	40.3243331143754
-28.9764480389105	39.7541898863093
-29.6162219858616	39.1716235077452
-30.2495817731438	38.5819299234039
-30.8829225837947	37.9916329517694
-31.4948042877648	37.3791237059869
-32.1194378928634	36.7788891501718
-32.7119369360219	36.1468443980637
-33.3154565695915	35.5254149434399
-33.9047594233660	34.8895111059334
-34.4764185611713	34.2374156765077
-35.0575384790188	33.5938369165441
-35.6035370546031	32.9218407800571
-36.1602614544967	32.2616999028341
-36.6962378237026	31.5886317974503
-37.2223287807743	30.9127511883590
-37.7302469190488	30.2281399993011
-38.2324199667138	29.5443844630697
-38.7336521312830	28.8643776801418
-39.2032497430523	28.1678687102963
-39.6736141096175	27.4790445847462
-40.1243693777452	26.7858063627485
-40.5863550490296	26.1082952566523
-41.0009403480872	25.4103751149841
-41.4257737632479	24.7269006046477
-41.8379156975113	24.0436898550241
-42.2393209494455	23.3640080189822
-42.6352448555765	22.6930689302508
-43.0020576059430	22.0189840656409
-43.3555099839357	21.3491938498028
-43.7013944958759	20.6858544286973
-44.0518727730201	20.0328032140099
-44.3822322709004	19.3809182247288
-44.6741821452299	18.7234722803282
-44.9552305172696	18.0762939606610
-45.2311385819453	17.4380762536323
-45.5124601085737	16.8133536513766
-45.7779284197266	16.1989800255450
-46.0169666122115	15.5830941563707
-46.2226804509720	14.9729880368314
-46.3865009722587	14.3633333560572
-46.6589672957620	13.7796358898196
-46.9037443633987	13.1969252155056
-47.0823205058509	12.6228748864997
-47.1875815306001	12.0357314866667
-47.3135163894562	11.5136701716509
-47.4763670538352	11.0592174881669
-47.6803463127538	10.6352242832006
-47.7890306996187	10.2396260645540
-47.8477716717777	9.79407667067324
-47.9343754591571	9.24569774829738
-47.9017639285567	8.84794593497806
-48.1697600484084	8.34273609985387
-48.1649436253054	7.98752725297258
-48.3052682472507	7.45027802801087
-48.4063718721936	6.82949163196969
-48.4562971512776	6.29642471877434
-48.4991872154150	5.52792692514476
-48.5686852015903	5.02310870681739
-48.6346020401231	4.51970173003545
-48.7213430162127	4.02627589894634
-48.8129160896988	3.43259839239160
-48.7848077405957	3.11609750698699
-48.8144909466057	2.55303983090410
-48.8001773316289	2.08760560238719
-48.7644917948826	1.64685755139917
-48.8806585002814	1.39205595056892
-48.8135560403358	0.902193616045169
-49.0060496794145	0.120113953510174
-48.8707367024976	-0.580338181184343
-48.6600048920218	-1.42452647374333
-48.6905990537911	-2.03544563525919
-48.5758774238918	-2.45769930174999
-48.8855125616418	-3.31353753525215
-48.5684381515574	-3.74034637436246
-48.5019967154914	-3.98021851437522
-48.4556329562809	-4.34057862731557
-48.4506298958883	-4.72342713481721
-48.4763609915063	-5.11539801507391
-48.2701007830414	-5.45428433563289
-48.2099441917797	-6.22089728164374
-48.2733362272646	-6.69322891542176
-48.0845423469173	-7.24953540579999
-47.8990067959252	-7.92418284600940
-47.7712439278556	-8.47768044263782
-47.6919807557682	-8.99019126528332
-47.6257309529713	-9.46994610770009
-47.4650747310267	-9.94194268264383
-47.3160985631557	-10.4365570604359
-47.2081410640152	-10.8768934141872
-47.0240089995375	-11.4093955964396
-46.7830270203416	-11.9350013406533
-46.6454663157060	-12.5153695325628
-46.4820976194189	-13.1190100119736
-46.2508486686815	-13.6903112450484
-45.9522641369984	-14.2439567931844
-45.7303440264894	-14.8393531140152
-45.5054191552996	-15.4541783076001
-45.2745884758628	-16.0867815612072
-44.9948720532327	-16.7150925190317
-44.6892938370933	-17.3415249137978
-44.3770597992534	-17.9688875937776
-44.1054490526229	-18.6256089372679
-43.7974199754191	-19.2791425732588
-43.4728597476951	-19.9391131335283
-43.1223150752158	-20.5994047618138
-42.7509629127098	-21.2619020375184
-42.3873426457104	-21.9403448683905
-42.0133225474561	-22.6281168324248
-41.6080763031302	-23.3120894695803
-41.1873505234784	-23.9997977971873
-40.7503615039391	-24.6898366682283
-40.3067052158458	-25.3866523343241
-39.8513201988341	-26.0858496986414
-39.3711123730610	-26.7769106188952
-38.8859046550610	-27.4714214345642
-38.3882244920437	-28.1619625810267
-37.8731372718587	-28.8426072959226
-37.3645803180470	-29.5312912803888
-36.8280184331331	-30.2016092153545
-36.2890911998532	-30.8729413906390
-35.7490667001350	-31.5462140598712
-35.1844067193178	-32.2013601932949
-34.6251113977969	-32.8625264842526
-34.0483092397778	-33.5107072075054
-33.4718040160433	-34.1609661510746
-32.8788305485082	-34.7971363463158
-32.2830270409919	-35.4311637799625
-31.6765972251378	-36.0554577636486
-31.0647324562172	-36.6745622239877
-30.4440410911359	-37.2848079960689
-29.8124433141116	-37.8838529649491
-29.1769515910513	-38.4790383979619
-28.5324070869195	-39.0646030842615
-27.8796034879457	-39.6406005257661
-27.2180511245140	-40.2056375807107
-26.5533950180674	-40.7658378847766
-25.8834102482578	-41.3181011688490
-25.2024917540104	-41.8552405504727
-24.5170827404869	-42.3852886449343
-23.8254805089418	-42.9052797670079
-23.1366929873227	-43.4254191680261
-22.4300972120568	-43.9160937123926
-21.7282757661749	-44.4089588209379
-21.0184603899342	-44.8863979431100
-20.3108155499709	-45.3603195980770
-19.5918881214521	-45.8083804796802
-18.8764184290366	-46.2529560431857
-18.1620444914692	-46.6906478999053
-17.4383901194839	-47.1021429466674
-16.7201584273741	-47.5098808494326
-16.0064960950814	-47.9102451350912
-15.2870926713339	-48.2816212553916
-14.5736757689045	-48.6453036500127
-13.8680115775958	-49.0026443031956
-13.1639807944129	-49.3355103277392
-12.4722175631282	-49.6566999679342
-11.7844318885572	-49.9524400406009
-11.1127697115815	-50.2461404782056
-10.4506440436550	-50.5254176519997
-9.79173767025340	-50.7714958598949
-9.15163364428304	-51.0153221154729
-8.52761112834526	-51.2448327185905
-7.91774275551909	-51.4545602672753
-7.32429079644902	-51.6469998867011
-6.74783562086845	-51.8258152013011
-6.18769815037269	-51.9931683233189
-5.64525125707128	-52.1428521946340
-5.12082929607402	-52.2866733563229
-4.61311482051180	-52.4049509714933
-4.12784881790354	-52.5175709369247
-3.66438804714903	-52.6213020314653
-3.22183844607036	-52.7088084852835
-2.79966608483378	-52.7852279532651
-2.39541755494169	-52.8514481330396
-2.00882957980777	-52.9117013666908
-1.63742922816915	-52.9598177542553
-1.28274033188490	-53.0104529925003
-0.945091151494593	-53.0327159914782
-0.610398748992091	-53.0720765275076
-0.279931916579800	-53.0891407005012
0.0580692837414009	-53.1214564905579
0.394421736375469	-53.1080323739558
0.732682842086804	-53.1495995045500
1.06758426284565	-53.1190152257287
1.39570238065462	-53.1458750129636
1.72680838361894	-53.1202119000635
2.06090697945301	-53.1277086169749
2.38403120320134	-53.0836154052003
2.72014130744062	-53.0863862408455
3.07500787635757	-53.0410743483148
3.44878518748936	-53.0106967795574
3.83545199650261	-52.9632498284888
4.23723363131016	-52.9145461030465
4.65636531895693	-52.8562690868084
5.09183749843181	-52.7867328301275
5.54402647888335	-52.7065646848492
6.01655436584913	-52.6172511741392
6.50864889257398	-52.5174992355355
7.02080790944468	-52.4051251754546
7.55041427118823	-52.2830040637589
8.09596420056402	-52.1474654960630
8.65424211868229	-51.9949455961709
9.23191057827561	-51.8363909384757
9.82594016570771	-51.6607636921045
10.4422200969785	-51.4726434664455
11.0730891706574	-51.2664286594189
11.7214771970312	-51.0463574132087
12.3828092754094	-50.8120053763560
13.0594528750616	-50.5671893797592
13.7466268066184	-50.3019006198221
14.4460327105733	-50.0238662304550
15.1560143905995	-49.7349439634724
15.8735420687571	-49.4289882233359
16.5978005788085	-49.1104826375691
17.3296461907406	-48.7787814780162
18.0680842237202	-48.4345681058740
18.8122504584129	-48.0788868844560
19.5573188381942	-47.7061880146358
20.3065580533911	-47.3261125644588
21.0595334081015	-46.9368401156391
21.8117769960874	-46.5311618650675
22.5664904472428	-46.1183942635281
23.3180427636031	-45.6927980721651
24.0704004775130	-45.2642069930711
24.8181052262214	-44.8235799075301
25.5631575670538	-44.3727455528012
26.3082271376162	-43.9161126062143
27.0512571804421	-43.4514766136628
27.7915052307043	-42.9773269493563
28.5288495278711	-42.4931207408551
29.2676944662374	-42.0061360699022
30.0019547383233	-41.5073190347359
30.7354724075073	-41.0025597771839
31.4666122940639	-40.4900520263621
32.1960869927328	-39.9712087149905
32.9229860860989	-39.4450793356004
33.6482201349657	-38.9130746388937
34.3705229117376	-38.3735702462126
35.0905204636274	-37.8280180391158
35.8081826006198	-37.2778609184635
36.5222904513918	-36.7228655496708
37.2321151318977	-36.1610563104594
37.9401597229324	-35.5946341402833
38.6466813853053	-35.0248297444342
39.3473958322339	-34.4485181064123
40.0457869962445	-33.8701821435732
40.7397909445971	-33.2864648809607
41.4318585386826	-32.7003752269622
42.1201801426183	-32.1090735040984
42.8067043260294	-31.5143795629113
43.4902971140949	-30.9152040559224
44.1720116077678	-30.3129977625845
44.8511586756597	-29.7071338046127
45.5275735060270	-29.0980042705356
46.2020753729856	-28.4871075349706
46.8727137328626	-27.8715459222648
47.5433157088034	-27.2548944396015
48.2112876070817	-26.6345395239446
48.8773037836407	-26.0121524523996
49.5402666630545	-25.3871667213959
50.2022078649514	-24.7615837252538
50.8620448553295	-24.1338376360177
51.5195161083437	-23.5040479999010
52.1759021050316	-22.8733328045192
52.8302282574288	-22.2404146141729
53.4841491750138	-21.6061106303044
54.1377914580708	-20.9702920274812
54.7896516631081	-20.3317076752396
55.4406810516923	-19.6926787280459
56.0905637122021	-19.0525942132566
56.7410139388908	-18.4114817184847
57.3899799214963	-17.7665743797549
58.0402560874305	-17.1217064116310
58.6902824311958	-16.4752632950485
59.3400373894792	-15.8264310394492
59.9905863927867	-15.1755396958775
60.6432848275892	-14.5235064322131
61.2959754962386	-13.8676567980993
61.9511518052608	-13.2095840205028
62.6092894603574	-12.5491082433707
63.2681389073898	-11.8837665402958
63.9312540459035	-11.2163144063674
64.5966337828383	-10.5446563351256
65.2657330420722	-9.86958799934826
65.9373623403970	-9.19009549868198
66.6124979745789	-8.50722643184962
67.2918039809886	-7.82144068445350
67.9730854244093	-7.13044361594869
68.6586755178756	-6.43640456669347
69.3482703991931	-5.73907541549364
70.0410512766452	-5.03774934842231
70.7355033164582	-4.33141890714974
71.4355882911382	-3.62440560924543
72.1378854957770	-2.91324921000677
72.8416268732275	-2.19800131893729
73.5482369407688	-1.48104022416339

==> rom_r_n.dat.dat <==
  -4.5000000e+01   4.2617912e+02
  -4.4000000e+01   4.4120966e+02
  -4.3000000e+01   4.5582903e+02
  -4.2000000e+01   4.6082831e+02
  -4.1000000e+01   4.5007371e+02
  -4.0000000e+01   4.3159181e+02
  -3.9000000e+01   4.1705168e+02
  -3.8000000e+01   4.0034053e+02
  -3.7000000e+01   3.8371536e+02
  -3.6000000e+01   3.6798908e+02
  -3.5000000e+01   3.5155716e+02
  -3.4000000e+01   3.3403597e+02
  -3.3000000e+01   3.1806694e+02
  -3.2000000e+01   3.0269293e+02
  -3.1000000e+01   2.8569291e+02
  -3.0000000e+01   2.6920138e+02
  -2.9000000e+01   2.5283851e+02
  -2.8000000e+01   2.3760283e+02
  -2.7000000e+01   2.2112691e+02
  -2.6000000e+01   2.0624015e+02
  -2.5000000e+01   1.9141900e+02
  -2.4000000e+01   1.7660527e+02
  -2.3000000e+01   1.6062593e+02
  -2.2000000e+01   1.4652267e+02
  -2.1000000e+01   1.3286153e+02
  -2.0000000e+01   1.1944623e+02
  -1.9000000e+01   1.0691400e+02
  -1.8000000e+01   9.5423147e+01
  -1.7000000e+01   8.4109681e+01
  -1.6000000e+01   7.2569251e+01
  -1.5000000e+01   6.2676579e+01
  -1.4000000e+01   5.4113449e+01
  -1.3000000e+01   4.5286272e+01
  -1.2000000e+01   3.8958048e+01
  -1.1000000e+01   3.2670602e+01
  -1.0000000e+01   2.9842320e+01


==> romv_opt_relay.dat.dat <==
  -4.5000000e+01   4.8597925e+02
  -4.4000000e+01   4.9043427e+02
  -4.3000000e+01   4.9391360e+02
  -4.2000000e+01   4.9930342e+02
  -4.1000000e+01   4.8652622e+02
  -4.0000000e+01   4.7779672e+02
  -3.9000000e+01   4.6471108e+02
  -3.8000000e+01   4.4966556e+02
  -3.7000000e+01   4.3424130e+02
  -3.6000000e+01   4.1873118e+02
  -3.5000000e+01   4.0326095e+02
  -3.4000000e+01   3.8779372e+02
  -3.3000000e+01   3.7155896e+02
  -3.2000000e+01   3.5549046e+02
  -3.1000000e+01   3.4002007e+02
  -3.0000000e+01   3.2355242e+02
  -2.9000000e+01   3.0728960e+02
  -2.8000000e+01   2.9196697e+02
  -2.7000000e+01   2.7630405e+02
  -2.6000000e+01   2.6019306e+02
  -2.5000000e+01   2.4521388e+02
  -2.4000000e+01   2.3027187e+02
  -2.3000000e+01   2.1486026e+02
  -2.2000000e+01   1.9990076e+02
  -2.1000000e+01   1.8548946e+02
  -2.0000000e+01   1.7068754e+02
  -1.9000000e+01   1.5596645e+02
  -1.8000000e+01   1.4198218e+02
  -1.7000000e+01   1.2841560e+02
  -1.6000000e+01   1.1518184e+02
  -1.5000000e+01   1.0263867e+02
  -1.4000000e+01   9.0936948e+01
  -1.3000000e+01   8.0212067e+01
  -1.2000000e+01   6.9889656e+01
  -1.1000000e+01   6.0107365e+01
  -1.0000000e+01   5.0870934e+01


==> speira_opt_relay.dat.dat <==
  -4.5000000e+01   5.3367070e+02
  -4.4000000e+01   5.4450214e+02
  -4.3000000e+01   5.4765202e+02
  -4.2000000e+01   5.4279332e+02
  -4.1000000e+01   5.2772410e+02
  -4.0000000e+01   5.1508020e+02
  -3.9000000e+01   4.9940682e+02
  -3.8000000e+01   4.8291525e+02
  -3.7000000e+01   4.6560014e+02
  -3.6000000e+01   4.4880652e+02
  -3.5000000e+01   4.3132220e+02
  -3.4000000e+01   4.1410557e+02
  -3.3000000e+01   3.9701222e+02
  -3.2000000e+01   3.8015604e+02
  -3.1000000e+01   3.6294701e+02
  -3.0000000e+01   3.4697545e+02
  -2.9000000e+01   3.3062072e+02
  -2.8000000e+01   3.1452661e+02
  -2.7000000e+01   2.9769642e+02
  -2.6000000e+01   2.8132289e+02
  -2.5000000e+01   2.6379405e+02
  -2.4000000e+01   2.4709332e+02
  -2.3000000e+01   2.3013445e+02
  -2.2000000e+01   2.1380195e+02
  -2.1000000e+01   1.9755864e+02
  -2.0000000e+01   1.8210230e+02
  -1.9000000e+01   1.6639377e+02
  -1.8000000e+01   1.5127466e+02
  -1.7000000e+01   1.3706386e+02
  -1.6000000e+01   1.2277880e+02
  -1.5000000e+01   1.0910766e+02
  -1.4000000e+01   9.6711822e+01
  -1.3000000e+01   8.4671315e+01
  -1.2000000e+01   7.3689747e+01
  -1.1000000e+01   6.3072974e+01
  -1.0000000e+01   5.4674270e+01


==> spiral_r_n.dat.dat <==
  -4.5000000e+01   4.7502345e+02
  -4.4000000e+01   4.7555549e+02
  -4.3000000e+01   4.7262263e+02
  -4.2000000e+01   4.6286812e+02
  -4.1000000e+01   4.4488565e+02
  -4.0000000e+01   4.2948031e+02
  -3.9000000e+01   4.1250390e+02
  -3.8000000e+01   3.9558008e+02
  -3.7000000e+01   3.7846648e+02
  -3.6000000e+01   3.6214148e+02
  -3.5000000e+01   3.4555150e+02
  -3.4000000e+01   3.2841680e+02
  -3.3000000e+01   3.1117096e+02
  -3.2000000e+01   2.9462313e+02
  -3.1000000e+01   2.7739197e+02
  -3.0000000e+01   2.6044618e+02
  -2.9000000e+01   2.4422166e+02
  -2.8000000e+01   2.2806731e+02
  -2.7000000e+01   2.1145952e+02
  -2.6000000e+01   1.9491486e+02
  -2.5000000e+01   1.7924376e+02
  -2.4000000e+01   1.6402005e+02
  -2.3000000e+01   1.4962398e+02
  -2.2000000e+01   1.3566339e+02
  -2.1000000e+01   1.2250904e+02
  -2.0000000e+01   1.0952737e+02
  -1.9000000e+01   9.6999351e+01
  -1.8000000e+01   8.5275377e+01
  -1.7000000e+01   7.4377832e+01
  -1.6000000e+01   6.4288699e+01
  -1.5000000e+01   5.5203620e+01
  -1.4000000e+01   4.7048260e+01
  -1.3000000e+01   3.9545680e+01
  -1.2000000e+01   3.3164551e+01
  -1.1000000e+01   2.6755311e+01
  -1.0000000e+01   2.2025572e+01

